Entanglement-of-formation potentials for feedback-assisted classical communication and randomness distillation

We develop entanglement-of-formation potentials for feedback-assisted classical communication and one-way randomness distillation. For a finite-dimensional quantum channel without initial shared entanglement, an exact amortization theorem bounds the increase of message information plus entanglement remaining across the communicating laboratories. This proves a classical-feedback capacity bound using a mixed-convex-roof expression previously studied by Winter and Yang in the context of potential capacities. We determine the capacity of flagged mixtures of noiseless and entanglement-breaking channels, improve a published depolarizing-channel converse, and evaluate the new bound exactly for the amplitude damping channel. A state analogue gives a finite-blocklength upper bound on the net shared randomness obtainable with one-way classical communication. Amplitude-damping Choi states provide exact benchmarks, while a full-rank generalized amplitude-damping Choi state demonstrates a useful improvement where we do not evaluate the operational rate exactly. We also distinguish one-way from two-way randomness distillation: a two-round weak-measurement protocol strictly exceeds the exact one-way rate of every nontrivial qubit isotropic state. The protocol preserves quantum side information during its first decoding and extracts additional randomness in the reverse direction. This shows why the one-way state potential is not a general two-way converse. Together, these results establish a common entanglement-based approach to sharper communication and randomness bounds, while revealing how retained quantum correlations enable two-way distillation to surpass one-way limits.

==> data/ad_penalty.csv <==
t,gamma025,gamma050,gamma075
0,0,0,0
0.0025000000000000001,1.065318642584287e-05,1.5104859026051839e-05,1.2489398034262744e-05
0.0050000000000000001,3.8040053751978165e-05,5.4283975260895068e-05,4.532295524093885e-05
0.0074999999999999997,7.9650523394661499e-05,0.00011414495914223444,9.5916250444083584e-05
0.01,0.00013419560865274294,0.00019293174940888946,0.00016291857534521045
0.012500000000000001,0.00020080095428118283,0.00028944594694914338,0.00024540134056180371
0.014999999999999999,0.0002788097812250756,0.00040278263487822374,0.00034265882588149082
0.017500000000000002,0.00036769985953172268,0.00053221886432973375,0.00045412391069622748
0.02,0.00046704037762791695,0.00067715562646285254,0.00057932414322989234
0.022499999999999999,0.0005764666162043075,0.00083708372334730108,0.000717855857345788
0.025000000000000001,0.0006956638043642549,0.0010115619786557062,0.00086936761952900732
0.0275,0.00082435619974513541,0.0012002024767564651,0.0010335489965252465
0.029999999999999999,0.00096229936156816409,0.0014026601024068053,0.0012101225825045386
0.032500000000000001,0.0011092744854380443,0.0016186248604822262,0.0013988381357539492
0.035000000000000003,0.0012650841287502046,0.0018478160727856963,0.0015994681413693951
0.037499999999999999,0.0014295489078948453,0.0020899778879922004,0.0018118043726645799
0.040000000000000001,0.0016025048948779541,0.0023448757376555163,0.0020356551729289324
0.042500000000000003,0.0017838015300180587,0.0026122934909878215,0.002270843269838424
0.044999999999999998,0.0019732999236321547,0.0028920311368625662,0.0025172039921961958
0.047500000000000001,0.0021708714563882237,0.0031839028710201611,0.0027745837962277614
0.050000000000000003,0.0023763966127097746,0.0034877354997605858,0.0030428390339189704
0.052499999999999998,0.002589763998646244,0.0038033670943843079,0.0033218349133236069
0.055,0.00281086950761264,0.0041306458468226004,0.0036114446130677963
0.057500000000000002,0.0030396156060209512,0.0044694290885447796,0.0039115485221237339
0.059999999999999998,0.0032759107171168589,0.0048195824433260592,0.0042220335823903721
0.0625,0.0035196686860031745,0.0051809790907865749,0.0045427927164374687
0.065000000000000002,0.0037708083123571545,0.0055534991223643859,0.0048737243263894808
0.067500000000000004,0.00402925294001788,0.0059370289750192429,0.0052147318526894609
0.070000000000000007,0.0042949300946961144,0.0063314609307638936,0.0055657233836304415
0.072499999999999995,0.0045677711626692652,0.0067366926723057829,0.0059266113081989508
0.074999999999999997,0.0048477111045899246,0.0071526268868064846,0.0062973120060998422
0.077499999999999999,0.0051346881995489868,0.0075791709111315275,0.0066777455698722454
0.080000000000000002,0.0054286438153431371,0.0080162364130630659,0.0070678355548498273
0.082500000000000004,0.0057295222015418257,0.0084637391038352716,0.0074675087533946083
0.085000000000000006,0.0060372703024915708,0.0089215984780732227,0.0078766949903867345
0.087500000000000008,0.006351837587816711,0.0093897375778068393,0.0082953269374099747
0.089999999999999997,0.0066731758983440415,0.0098680827777209434,0.0087233399434381576
0.092499999999999999,0.0070012393056751443,0.01035656358920678,0.0091606718801509612
0.095000000000000001,0.0073359839838667007,0.010855112481116147,0.0096072630002512482
0.097500000000000003,0.0076773680919046683,0.011363664715404731,0.010063055807387783
0.10000000000000001,0.0080253516658157498,0.011882158196088399,0.010527994936463225
0.10250000000000001,0.0083798965194213926,0.012410533330137752,0.011002027043261836
0.105,0.0087409661528514704,0.012948732899111859,0.011485100702468443
0.1075,0.0091085256680585314,0.013496701940471256,0.011977166313259319
0.11,0.0094825416906506588,0.014054387637645605,0.012478176011744918
0.1125,0.0098629822974463099,0.014621739218029561,0.012988083589626026
0.115,0.010249816949227053,0.015198707858185723,0.013506844418498587
0.11750000000000001,0.01064301642821408,0.015785246595601987,0.014034415379304721
0.12,0.011042552779853443,0.01638131024643108,0.014570754796481761
0.1225,0.011448399258537412,0.016986855328695649,0.015115822376407878
0.125,0.011860530276924852,0.017601839990501966,0.015669579149787505
0.1275,0.012278921358567119,0.018226223942843178,0.016231987417651889
0.13,0.012703549093565025,0.018859968396626126,0.016803010700686433
0.13250000000000001,0.013134391097016473,0.019503036003582441,0.017382613691622223
0.13500000000000001,0.013571425970038853,0.02015539080076284,0.017970762210455543
0.13750000000000001,0.014014633263162435,0.020816998158342703,0.018567423162281438
0.14000000000000001,0.014463993441922396,0.021487824730486493,0.019172564497546174
0.14250000000000002,0.014919487854481217,0.022167838409048457,0.019786155174543407
0.14499999999999999,0.015381098701135409,0.022857008279902946,0.020408165123992045
0.14749999999999999,0.015848809005574338,0.023555304581719894,0.021038565215548505
0.14999999999999999,0.016322602587764135,0.024262698667009253,0.021677327226121201
0.1525,0.016802464038344345,0.024979162965284907,0.022324423809863575
0.155,0.017288378694441664,0.025704670948198782,0.022979828469732372
0.1575,0.017780332616794681,0.026439197096518707,0.023643515530510334
0.16,0.018278312568113741,0.02718271686882906,0.024315460113195547
0.16250000000000001,0.018782305992590564,0.027935206671837243,0.024995638110672985
0.16500000000000001,0.019292300996486822,0.028696643832194779,0.025684026164586149
0.16750000000000001,0.019808286329732083,0.029467006569728504,0.026380601643335194
0.17000000000000001,0.020330251368472996,0.030246273972002524,0.027085342621131964
0.17250000000000001,0.020858186098510534,0.031034425970126345,0.027798227858051555
0.17500000000000002,0.021392081099577243,0.031831443315735841,0.028519236781017476
0.17749999999999999,0.021931927530402962,0.032637307559079676,0.029248349465669288
0.17999999999999999,0.022477717114523399,0.033452001028146938,0.029985546619060527
0.1825,0.023029442126791033,0.034275506808774281,0.03073080956314117
0.185,0.02358709538054593,0.035107808725680978,0.0314841202189797
0.1875,0.024150670215413061,0.035948891324378729,0.032245461091685551
0.19,0.024720160485690257,0.036798739853909412,0.033014815255991453
0.1925,0.025295560549296825,0.037657340250365712,0.033792166342465929
0.19500000000000001,0.025876865257251414,0.03852467912115265,0.034577498524314715
0.19750000000000001,0.026464069943653357,0.039400743729952337,0.035370796504749252
0.20000000000000001,0.027057170416140197,0.040285521982357575,0.036172045504885564
0.20250000000000001,0.027656162946799179,0.041179002412135679,0.036981231252152802
0.20500000000000002,0.028261044263509838,0.04208117416809376,0.037798339969181194
0.20750000000000002,0.028871811541693493,0.04299202700151844,0.038623358363151228
0.20999999999999999,0.029488462396458304,0.0439115512541568,0.039456273615574688
0.21249999999999999,0.03011099487510871,0.04483973784671591,0.04029707337249383
0.215,0.030739407450015022,0.045776578267856194,0.041145745735075068
0.2175,0.031373699011820189,0.04672206456365402,0.042002279250579588
0.22,0.032013868862966421,0.047676189327515384,0.042866662903693287
0.2225,0.032659916711533676,0.048638945690514634,0.043738886108200203
0.22500000000000001,0.033311842665372571,0.04961032731214593,0.044618938698985811
0.22750000000000001,0.033969647226519184,0.050590328371463489,0.045506810924350771
0.23000000000000001,0.034633331285880864,0.051578943558597545,0.046402493438627179
0.23250000000000001,0.035302896118182714,0.052576168066628293,0.047305977295080737
0.23500000000000001,0.035978343377161326,0.053581997583803442,0.048217253939087268
0.23750000000000002,0.036659675090998434,0.054596428286082577,0.049136315201574243
0.23999999999999999,0.037346893657983715,0.055619456830001746,0.050063153292712714
0.24249999999999999,0.038040001842401638,0.056651080345834881,0.050997760795853053
0.245,0.038739002770624476,0.057691296431052919,0.051940130661692951
0.2475,0.039443899927416481,0.058740103144053812,0.052890256202667574
0.25,0.04015469715243114,0.059797498998170273,0.053848131087555207
0.2525,0.040871398636901368,0.060863482955930526,0.054813749336289241
0.255,0.041594008920510794,0.061938054423568478,0.055787105314968222
0.25750000000000001,0.042322532888446673,0.06302121324577642,0.056768193731056626
0.26000000000000001,0.043056975768617556,0.06411295970068448,0.057757009628770561
0.26250000000000001,0.043797343129044153,0.06521329449506913,0.05875354838463992
0.26500000000000001,0.044543640875406743,0.06632221875977079,0.059757805703240796
0.26750000000000002,0.045295875248748452,0.067439734045322663,0.060769777613094822
0.27000000000000002,0.046054052823331415,0.068565842317781067,0.061789460462726042
0.27250000000000002,0.046818180504637374,0.069700545954747284,0.062816850916871059
0.27500000000000002,0.047588265527512941,0.07084384774158059,0.063851945952839828
0.27750000000000002,0.048364315454450746,0.071995750867789865,0.064894742857017296
0.28000000000000003,0.049146338174005488,0.073156258923605333,0.065945239221506691
0.28250000000000003,0.049934341899345647,0.074325375896718393,0.067003432940904051
0.28500000000000003,0.050728335166925098,0.075503106169188983,0.068069322209206806
0.28750000000000003,0.051528326835286853,0.076689454514513034,0.069142905516844599
0.28999999999999998,0.052334326083983362,0.077884426094848136,0.070224181647835615
0.29249999999999998,0.053146342412617287,0.079088026458388416,0.071313149677059262
0.29499999999999998,0.053964385639999279,0.080300261536890405,0.07240980896764565
0.29749999999999999,0.054788465903419681,0.081521137643341013,0.07351415916847559
0.29999999999999999,0.055618593658028237,0.082750661469768061,0.074626200211790006
0.30249999999999999,0.05645477967632706,0.083988840085183369,0.075745932310905595
0.30499999999999999,0.057297035047769507,0.08523568093366396,0.076873355958031242
0.3075,0.058145371178460858,0.086491191832562264,0.078008471922186795
0.31,0.058999799790969032,0.087755380970840013,0.079151281247218874
0.3125,0.059860332924229653,0.089028256907532133,0.080301785249909552
0.315,0.060726982933556162,0.09030982857032821,0.081459985518180344
0.3175,0.061599762490746945,0.091600105254274311,0.082625883909385578
0.32000000000000001,0.062478684584288624,0.092899096620592148,0.083799482548693682
0.32250000000000001,0.063363762519657363,0.09420681269561082,0.084980783827554418
0.32500000000000001,0.064255009919713446,0.095523263869812802,0.086169790402252089
0.32750000000000001,0.065152440725188665,0.096848460896989286,0.087366505192538746
0.33000000000000002,0.066056069195270295,0.098182414893502767,0.08857093138035077
0.33250000000000002,0.066965909908270782,0.099525137337656555,0.089783072408601394
0.33500000000000002,0.067881977762394907,0.10087664006917074,0.091002931980053936
0.33750000000000002,0.068804287976593548,0.10223693528875866,0.092230514056268309
0.34000000000000002,0.069732856091505147,0.1036060355578059,0.093465822856623748
0.34250000000000003,0.07066769797049155,0.10498395379814929,0.094708862857413978
0.34500000000000003,0.071608829800758556,0.10637070329195575,0.095959638791014046
0.34750000000000003,0.072556268094565057,0.10776629768169776,0.09721815564511882
0.35000000000000003,0.073510029690519785,0.10917075097022466,0.098484418662049988
0.35249999999999998,0.074470131754968527,0.11058407752093069,0.09975843333813228
0.35499999999999998,0.075436591783462292,0.11200629205801693,0.10104020542313652
0.35749999999999998,0.076409427602320279,0.11343740966684634,0.10232974091979036
0.35999999999999999,0.077388657370272895,0.11487744579439263,0.10362704608335227
0.36249999999999999,0.078374299580196372,0.11632641624977968,0.10493212742125396
0.36499999999999999,0.079366373060931528,0.11778433720491255,0.10624499169280266
0.36749999999999999,0.080364896979193023,0.11925122519520104,0.10756564590894963
0.37,0.081369890841560655,0.12072709712037089,0.10889409733211991
0.3725,0.082381374496564796,0.12221197024536568,0.1102303534761051
0.375,0.083399368136852559,0.1237058622013385,0.11157442210601559
0.3775,0.084423892301449088,0.12520879098673243,0.11292631123829533
0.38,0.08545496787810225,0.12672077496844958,0.11428602914079655
0.38250000000000001,0.086492616105717457,0.12824183288310809,0.11565358433291367
0.38500000000000001,0.087536858576884646,0.1297719838383885,0.11702898558577757
0.38750000000000001,0.088587717240491859,0.13131124731446797,0.11841224192250793
0.39000000000000001,0.089645214404432738,0.13285964316554399,0.11980336261852542
0.39250000000000002,0.090709372738402405,0.13441719162144206,0.12120235720192185
0.39500000000000002,0.091780215276787924,0.13598391328931947,0.12260923545388913
0.39750000000000002,0.092857765421652694,0.13755982915545006,0.12402400740920472
0.40000000000000002,0.093942046945810764,0.13914496058710202,0.12544668335677739
0.40250000000000002,0.095033083995999634,0.14073932933450473,0.12687727384024933
0.40500000000000003,0.096130901096148413,0.14234295753290194,0.12831578965865548
0.40750000000000003,0.097235523150741132,0.14395586770469893,0.12976224186714186
0.41000000000000003,0.098346975448280749,0.14557808276169815,0.13121664177774178
0.41250000000000003,0.099465283664849635,0.14720962600742371,0.13267900096020757
0.41500000000000004,0.10059047386777198,0.14885052113953956,0.13414933124290246
0.41749999999999998,0.10172257251938011,0.15050079225235946,0.13562764471374938
0.41999999999999998,0.1028616064808785,0.15216046383944959,0.13711395372123791
0.42249999999999999,0.10400760301631828,0.15382956079632282,0.13860827087548899
0.42499999999999999,0.10516058979667242,0.15550810842322915,0.14011060904937955
0.42749999999999999,0.10632059490402401,0.15719613242803898,0.14162098137972351
0.42999999999999999,0.1074876468358601,0.15889365892922636,0.14313940126851382
0.4325,0.10866177450947656,0.16060071445894353,0.14466588238422312
0.435,0.10984300726649665,0.16231732596619763,0.14620043866316323
0.4375,0.11103137487750558,0.16404352082012386,0.14774308431090666
0.44,0.11222690754679765,0.16577932681336105,0.14929383380376632
0.4425,0.1134296359172462,0.16752477216552653,0.15085270189033778
0.44500000000000001,0.11463959107529109,0.16927988552679341,0.15241970359310236
0.44750000000000001,0.11585680455604885,0.17104469598157357,0.15399485421009246
0.45000000000000001,0.11708130834854968,0.17281923305230495,0.15557816931662022
0.45250000000000001,0.11831313490110063,0.17460352670334489,0.15716966476706662
0.45500000000000002,0.1195523171267765,0.17639760734497223,0.15876935669673869
0.45750000000000002,0.12079888840904507,0.17820150583749994,0.16037726152378723
0.46000000000000002,0.122052882607526,0.18001525349549785,0.16199339595119372
0.46250000000000002,0.12331433406388792,0.18183888209213139,0.16361777696881907
0.46500000000000002,0.12458327760788179,0.18367242386360971,0.16525042185552313
0.46750000000000003,0.12585974856352111,0.18551591151375679,0.16689134818134993
0.47000000000000003,0.12714378275540605,0.18736937821869903,0.16854057380978144
0.47250000000000003,0.12843541651519563,0.18923285763167208,0.1701981169000627
0.47500000000000003,0.12973468668823229,0.19110638388795242,0.17186399590959534
0.47750000000000004,0.13104163064032082,0.19298999160991426,0.17353822959640464
0.47999999999999998,0.132356286264667,0.19488371591221254,0.17522083702167796
0.48249999999999998,0.13367869198897619,0.19678759240709598,0.17691183755237816
0.48499999999999999,0.13500888678271861,0.19870165720985389,0.17861125086393065
0.48749999999999999,0.13634691016456069,0.20062594694439506,0.18031909694298842
0.48999999999999999,0.13769280220997371,0.20256049874896442,0.18203539609027286
0.49249999999999999,0.13904660355901644,0.20450535028200234,0.18376016892349512
0.495,0.14040835542429619,0.20646053972814471,0.1854934363803562
0.4975,0.14177809959912058,0.20842610580436627,0.1872352197216296
0.5,0.14315587846583222,0.21040208776627667,0.18898554053432648
0.50250000000000006,0.14454173500434131,0.21238852541456776,0.19074442073494691
0.505,0.14593571280085549,0.214385459101612,0.19251188257281482
0.50750000000000006,0.14733785605681005,0.21639292973822488,0.19428794863350385
0.51000000000000001,0.14874820959801105,0.21841097880058313,0.1960726418423504
0.51249999999999996,0.15016681888398686,0.22043964833731311,0.19786598546806078
0.51500000000000001,0.1515937300175606,0.22247898097674557,0.19966800312640748
0.51749999999999996,0.1530289897546433,0.22452901993434382,0.20147871878402523
0.52000000000000002,0.15447264551426199,0.22658980902030812,0.20329815676230262
0.52249999999999996,0.15592474538881629,0.22866139264736207,0.20512634174137145
0.52500000000000002,0.15738533815457978,0.23074381583872217,0.2069632987641985
0.52749999999999997,0.15885447328244851,0.23283712423625835,0.20880905324078258
0.53000000000000003,0.16033220094894141,0.23494136410884692,0.21066363095245527
0.53249999999999997,0.16181857204746175,0.23705658236092308,0.21252705805628974
0.53500000000000003,0.16331363819982747,0.23918282654123635,0.21439936108962332
0.53749999999999998,0.16481745176807072,0.24132014485181319,0.21628056697468934
0.54000000000000004,0.16633006586652499,0.24346858615713596,0.218170703023368
0.54249999999999998,0.1678515343741962,0.24562819999353636,0.22006979694205381
0.54500000000000004,0.16938191194743235,0.24779903657881586,0.22197787683664683
0.54749999999999999,0.17092125403289926,0.24998114682209682,0.22389497121766488
0.55000000000000004,0.17246961688086615,0.25217458233390699,0.22582110900548641
0.55249999999999999,0.17402705755881576,0.25437939543650678,0.22775631953572223
0.55500000000000005,0.17559363396538497,0.2565956391744656,0.22970063256472134
0.5575,0.17716940484464372,0.25882336732549205,0.23165407827521384
0.56000000000000005,0.17875442980072387,0.26106263441152644,0.23361668728209428
0.5625,0.18034876931280841,0.2633134957101001,0.23558849063835074
0.56500000000000006,0.1819524847504902,0.26557600726597341,0.237569519841139
0.5675,0.18356563838951034,0.26785022590305296,0.2395598068380112
0.57000000000000006,0.18518829342788601,0.27013620923660486,0.24155938403329863
0.57250000000000001,0.18682051400244559,0.27243401568576153,0.24356828429465549
0.57500000000000007,0.18846236520577386,0.27474370448634089,0.24558654095976717
0.57750000000000001,0.19011391310358461,0.27706533570397696,0.24761418784322464
0.57999999999999996,0.19177522475253539,0.27939897024758042,0.24965125924357656
0.58250000000000002,0.19344636821849026,0.28174466988312918,0.25169778995055581
0.58499999999999996,0.19512741259525246,0.28410249724780401,0.25375381525249041
0.58750000000000002,0.19681842802377425,0.28647251586447919,0.25581937094390339
0.58999999999999997,0.19851948571186362,0.28885479015657511,0.25789449333330539
0.59250000000000003,0.20023065795439987,0.29124938546328938,0.25997921925118583
0.59499999999999997,0.20195201815407438,0.29365636805520801,0.26207358605821018
0.59750000000000003,0.20368364084267465,0.29607580515031862,0.26417763165362834
0.59999999999999998,0.20542560170292634,0.29850776493043241,0.26629139448389672
0.60250000000000004,0.20717797759091239,0.30095231655802679,0.26841491355152869
0.60499999999999998,0.20894084655908529,0.30340953019352246,0.27054822842417087
0.60750000000000004,0.21071428787989599,0.30587947701300855,0.2726913792439184
0.60999999999999999,0.21249838207005578,0.30836222922643086,0.27484440673687477
0.61250000000000004,0.2142932109154474,0.31085786009625538,0.27700735222296069
0.61499999999999999,0.21609885749671831,0.31336644395662205,0.27918025762598558
0.61750000000000005,0.21791540621556782,0.31588805623300797,0.28136316548398316
0.62,0.21974294282175388,0.31842277346240899,0.2835561189598268
0.62250000000000005,0.22158155444084526,0.32097067331406726,0.28575916185212386
0.625,0.22343132960274503,0.32353183461075008,0.28797233860640925
0.62750000000000006,0.22529235827100336,0.32610633735060679,0.29019569432663733
0.63,0.22716473187295838,0.32869426272962021,0.29242927478698894
0.63250000000000006,0.22904854333072555,0.33129569316467133,0.2946731264440004
0.63500000000000001,0.23094388709306202,0.33391071231723624,0.29692729644902494
0.63750000000000007,0.23285085916814696,0.33653940511774449,0.29919183266104171
0.64000000000000001,0.2347695571572993,0.33918185779060694,0.3014667836598155
0.64249999999999996,0.23670008028966982,0.34183815787995298,0.3037521987594296
0.64500000000000002,0.23864252945794528,0.34450839427608648,0.30604812802219483
0.64749999999999996,0.24059700725509259,0.3471926572426951,0.30835462227295457
0.65000000000000002,0.24256361801218829,0.34989103844483316,0.31067173311379409
0.65249999999999997,0.24454246783736866,0.35260363097771186,0.31299951293917305
0.65500000000000003,0.24653366465594051,0.35533052939631804,0.31533801495149155
0.65749999999999997,0.24853731825169734,0.35807182974589402,0.31768729317710764
0.66000000000000003,0.25055354030948374,0.36082762959331405,0.3200474024828231
0.66249999999999998,0.25258244445905487,0.36359802805938135,0.32241839859284904
0.66500000000000004,0.25462414632028063,0.36638312585208566,0.32480033810627695
0.66749999999999998,0.25667876354974095,0.36918302530085512,0.3271932785150658
0.67000000000000004,0.25874641588877212,0.37199783039183631,0.32959727822256818
0.67249999999999999,0.26082722521301349,0.37482764680424674,0.3320123965626145
0.67500000000000004,0.26292131558351284,0.37767258194783471,0.33443869381917635
0.67749999999999999,0.26502881329945549,0.38053274500149092,0.3368762312466293
0.68000000000000005,0.26714984695257638,0.38340824695305609,0.33932507109064031
0.6825,0.26928454748332331,0.38629920064037027,0.34178527660970109
0.68500000000000005,0.27143304823883885,0.3892057207936116,0.3442569120973345
0.6875,0.27359548503283715,0.39212792407897679,0.34674004290499744
0.69000000000000006,0.27577199620744941,0.39506592914375305,0.34923473546571021
0.6925,0.27796272269711864,0.3980198566628419,0.3517410573184403
0.69500000000000006,0.2801678080946286,0.40098982938678729,0.35425907713326854
0.69750000000000001,0.28238739871935348,0.40397597219137416,0.35678886473737065
0.70000000000000007,0.2846216436878245,0.40697841212885866,0.35933049114185067
0.70250000000000001,0.28687069498670303,0.40999727848089784,0.36188402856945129
0.70499999999999996,0.28913470754827253,0.41303270281325055,0.36444955048319011
0.70750000000000002,0.29141383932854947,0.4160848190323212,0.36702713161594885
0.70999999999999996,0.29370825138812662,0.41915376344362765,0.36961684800106243
0.71250000000000002,0.2960181079758708,0.42223967481227354,0.37221877700394762
0.71499999999999997,0.29834357661559796,0.42534269442551031,0.37483299735481546
0.71750000000000003,0.3006848281958564,0.42846296615748092,0.37745958918251665
0.71999999999999997,0.30304203706295751,0.4316006365362417,0.38009863404956312
0.72250000000000003,0.30541538111740119,0.43475585481316203,0.38275021498838752
0.72499999999999998,0.30780504191384661,0.43792877303480637,0.3854144165388822
0.72750000000000004,0.31021120476479747,0.44111954611741244,0.38809132478728769
0.72999999999999998,0.31263405884815842,0.44432833192408461,0.39078102740648379
0.73250000000000004,0.31507379731886564,0.44755529134482219,0.39348361369774681
0.73499999999999999,0.31753061742476074,0.45080058837952069,0.39619917463404669
0.73750000000000004,0.32000472062692287,0.45406439022407924,0.39892780290494895
0.73999999999999999,0.32249631272466661,0.45734686735976143,0.40166959296319799
0.74250000000000005,0.32500560398543765,0.46064819364597004,0.40442464107306603
0.745,0.32753280927983386,0.46396854641659147,0.40719304536054335
0.74750000000000005,0.3300781482220192,0.46730810658009136,0.40997490586546903
0.75,0.33264184531578278,0.47066705872353892,0.41277032459568713
0.75250000000000006,0.33522413010654206,0.47404559122075979,0.41557940558333428
0.755,0.33782523733957948,0.47744389634482037,0.41840225494336225
0.75750000000000006,0.34044540712483995,0.48086217038506457,0.42123898093440887
0.76000000000000001,0.34308488510862367,0.48430061376893713,0.42408969402213376
0.76250000000000007,0.34574392265254184,0.48775943118883636,0.42695450694515213
0.76500000000000001,0.34842277702010549,0.49123883173426452,0.42983353478369074
0.76750000000000007,0.35112171157137639,0.49473902902954914,0.43272689503112072
0.77000000000000002,0.35384099596609164,0.49826024137743713,0.43563470766850876
0.77249999999999996,0.35658090637574169,0.5018026919088785,0.43855709524235792
0.77500000000000002,0.35934172570508616,0.50536660873933215,0.44149418294570325
0.77749999999999997,0.36212374382363954,0.50895222513195704,0.44444609870275054
0.78000000000000003,0.36492725780767976,0.51255977966807476,0.44741297325725327
0.78249999999999997,0.36775257219339097,0.51618951642530586,0.45039494026483579
0.78500000000000003,0.37059999924177467,0.51984168516382767,0.453392136389492
0.78749999999999998,0.37346985921601306,0.52351654152121174,0.45640470140448913
0.79000000000000004,0.37636248067202827,0.52721434721635096,0.45943277829794288
0.79249999999999998,0.37927820076301566,0.53093537026300597,0.46247651338333234
0.79500000000000004,0.38221736555880048,0.53467988519355281,0.46553605641524987
0.79749999999999999,0.38518033038092003,0.53844817329354333,0.46861156071070076
0.80000000000000004,0.38816746015440828,0.54224052284774538,0.47170318327629185
0.80249999999999999,0.39117912977732405,0.54605722939837054,0.47481108494167279
0.80500000000000005,0.39421572450915099,0.54989859601626301,0.47793543049961873
0.8075,0.39727764037927926,0.55376493358586432,0.48107638885317683
0.81000000000000005,0.40036528461687715,0.55765656110485162,0.48423413317033126
0.8125,0.40347907610355804,0.56157380599940154,0.4874088410466707
0.81500000000000006,0.40661944585036969,0.56551700445611996,0.49060069467659084
0.8175,0.40978683750074241,0.56948650177174853,0.49380988103359841
0.82000000000000006,0.41298170786118893,0.57348265272186838,0.4970365920603349
0.82250000000000001,0.4162045274616698,0.57750582194989741,0.50028102486898507
0.82500000000000007,0.41945578114772786,0.58155638437781798,0.50354338195279835
0.82750000000000001,0.42273596870665553,0.58563472564015728,0.50682387140949936
0.83000000000000007,0.42604560553016313,0.58974124254291516,0.51012270717745078
0.83250000000000002,0.42938522331623619,0.59387634354924401,0.51344010928548578
0.83499999999999996,0.432755370813106,0.59804044929387978,0.51677630411742637
0.83750000000000002,0.43615661460852173,0.60223399312847514,0.52013152469238566
0.83999999999999997,0.43958953996781536,0.60645742170020989,0.52350601096205451
0.84250000000000003,0.44305475172456577,0.61071119556625064,0.52690001012628884
0.84499999999999997,0.44655287522804121,0.61499578984690095,0.53031377696843252
0.84750000000000003,0.45008455735199793,0.61931169492053006,0.53374757421195484
0.84999999999999998,0.45365046756985633,0.62365941716369799,0.53720167290012588
0.85250000000000004,0.45725129910179974,0.62803947974020868,0.54067635280064108
0.85499999999999998,0.46088777013987337,0.63245242344322516,0.5441719028372789
0.85750000000000004,0.46456062515781443,0.63689880759499196,0.5476886215509067
0.85999999999999999,0.46827063631304061,0.64137921100918294,0.55122681759238157
0.86250000000000004,0.47201860494902131,0.64589423302145121,0.55478681025017051
0.86499999999999999,0.47580536320715039,0.65044449459432863,0.55836893001581678
0.86750000000000005,0.47963177575825883,0.65503063950334339,0.56197351919072247
0.87,0.48349874166503759,0.6596533356119596,0.56560093253811672
0.87250000000000005,0.48740719638796243,0.66431327624385017,0.56925153798451356
0.875,0.49135811394876316,0.66901118166198548,0.57292571737546827
0.87750000000000006,0.49535250926719704,0.67374780066518025,0.57662386729102211
0.88,0.4993914406887805,0.67852391231401032,0.58034639992687109
0.88250000000000006,0.50347601272336506,0.68334032779952858,0.58409374404805636
0.88500000000000001,0.50760737901696174,0.68819789246988394,0.58786634602282151
0.88750000000000007,0.51178674558215276,0.69309748803194149,0.59166467094529374
0.89000000000000001,0.51601537431578315,0.69804003494725464,0.5954892038567754
0.89250000000000007,0.52029458683656582,0.70302649504438075,0.59934045107677403
0.89500000000000002,0.5246257686797503,0.70805787437258538,0.60321894165643519
0.89749999999999996,0.52901037389133287,0.71313522632556059,0.60712522896884913
0.90000000000000002,0.53344993007048491,0.71825965506794054,0.61105989245280679
0.90249999999999997,0.53794604391617695,0.7234323193023231,0.6150235395290562
0.90500000000000003,0.5425004073425822,0.72865443642028294,0.6190168077110314
0.90749999999999997,0.54711480423803294,0.73392728708770549,0.62304036693547571
0.91000000000000003,0.5517911179544257,0.73925222032293347,0.62709492214249452
0.91249999999999998,0.5565313396284387,0.7446306591359213,0.63118121613946043
0.91500000000000004,0.56133757745330781,0.75006410680827973,0.63530003278909963
0.91749999999999998,0.5662120670408366,0.75555415390814529,0.63945220056914609
0.92000000000000004,0.57115718303872354,0.76110248615087406,0.6436385965595669
0.92249999999999999,0.57617545219922328,0.76671089323731945,0.64786015092380034
0.92500000000000004,0.58126956813309483,0.77238127882692553,0.65211785196329519
0.92749999999999999,0.5864424080295827,0.77811567183426567,0.65641275184042591
0.93000000000000005,0.59169705168126763,0.78391623927662968,0.66074597308448968
0.9325,0.597036803225233,0.78978530094897892,0.66511871602000239
0.93500000000000005,0.60246521610347492,0.79572534626393798,0.66953226728737558
0.9375,0.60798612186156631,0.80173905367233611,0.6739880096652151
0.94000000000000006,0.61360366355326823,0.80782931317948958,0.67848743345361506
0.9425,0.61932233471081488,0.81399925260114092,0.68303214974253967
0.94500000000000006,0.62514702509122277,0.82025226837092302,0.68762390597382117
0.94750000000000001,0.63108307473941805,0.82659206193263168,0.69226460431657666
0.95000000000000007,0.63713633834982619,0.83302268304590077,0.69695632352425596
0.95250000000000001,0.64331326250348075,0.83954858173268265,0.70170134514186422
0.95500000000000007,0.64962097917310291,0.84617467113792055,0.7065021852061647
0.95750000000000002,0.6560674200219101,0.85290640433655951,0.71136163296268062
0.95999999999999996,0.66266145762343243,0.85974986919103658,0.71628279866153999
0.96250000000000002,0.66941308203439343,0.86671190690578426,0.72126917326842521
0.96499999999999997,0.67633362453765,0.87380026219012497,0.72632470406351879
0.96750000000000003,0.68343604545806225,0.88102377634311757,0.73145389180838039
0.96999999999999997,0.69073531079446782,0.88839263981764038,0.73666191779115997
0.97250000000000003,0.69824889485612962,0.89591872914279269,0.74195481323424195
0.97499999999999998,0.70599746652124151,0.90361606674143102,0.74733969039677206
0.97750000000000004,0.71400585160489127,0.91150146548660882,0.75282506638879121
0.97999999999999998,0.72230442613900014,0.91959546148336146,0.75842133158550007
0.98250000000000004,0.73093121302051622,0.92792371716890876,0.76414145392024524
0.98499999999999999,0.73993519203264135,0.93651923550093008,0.77000208983077156
0.98750000000000004,0.74938185490951081,0.94542607438799198,0.77602544713300381
0.98999999999999999,0.75936331458419981,0.95470610346127638,0.78224267222575605
0.99250000000000005,0.77001890666735906,0.96445276769669785,0.788700746818774
0.995,0.7815850505148646,0.97482438431917395,0.79547916489754711
0.99750000000000005,0.79455913821752566,0.98615353496941949,0.80274469596670239
1,0.81127812445913283,1,0.81127812445913283


==> data/ad_state_rates.csv <==
gamma,forward,reverse,vf,entropy
0,1,1,1,1
0.0025,0.9924541682872671,0.9924420248836751,0.99819587904281,0.999995491573301
0.005,0.9861702277291811,0.9861278364660807,0.9963902507557281,0.9999819662368478
0.0075,0.9803673987772267,0.9802801053921505,0.9945831105938669,0.9999594238215683
0.01,0.9748789167280723,0.9747338722728797,0.9927744539878083,0.9999278640456616
0.0125,0.9696252923146306,0.9694108904098183,0.9909642763434083,0.9998872865145767
0.015,0.9645595484628516,0.9642651282235577,0.9891525730416033,0.9998376907209824
0.0175,0.9596505433270912,0.9592662046525218,0.9873393394382141,0.999779076044731
0.02,0.9548760735622465,0.9543925510026422,0.9855245708637451,0.99971144175281
0.0225,0.9502194871192071,0.9496280582563669,0.9837082626231858,0.9996347869992872
0.025,0.9456678203712431,0.9449602362719709,0.9818904099958059,0.9995491108252484
0.0275,0.9412106871679048,0.9403791178158909,0.9800710082349512,0.9994544121587244
0.03,0.9368395745421847,0.9358765649020664,0.9782500525678361,0.9993506898146104
0.0325,0.9325473742963991,0.9314458081971119,0.9764275381953341,0.9992379424945775
0.035,0.9283280591881922,0.9270811291241468,0.9746034602917664,0.9991161687869751
0.0375,0.9241764518281372,0.9227776333464863,0.9727778140046873,0.9989853671667238
0.04,0.9200880552722194,0.9185310849856456,0.9709505944546688,0.9988455359952018
0.0425,0.9160589259767428,0.9143377824914929,0.9691217967350814,0.9986966735201206
0.045,0.9120855766315634,0.9101944638542188,0.9672914159118746,0.9985387778753935
0.0475,0.9081649005612555,0.9060982329714461,0.9654594470233521,0.9983718470809948
0.05,0.9042941120142561,0.902046501580541,0.963625885079947,0.99819587904281
0.0525,0.90047069836712,0.8980369428500442,0.9617907250639937,0.9980108715524791
0.055,0.8966923814076068,0.8940674538442841,0.959953961929498,0.9978168222872277
0.0575,0.8929570856345583,0.8901361248377488,0.9581155906019033,0.9976137288096933
0.06,0.8892629120507527,0.8862412139853163,0.9562756059778557,0.9974015885677396
0.0625,0.8856081163059324,0.8823811262290822,0.9544340029249651,0.9971803988942641
0.065,0.8819910903214431,0.8785543955919457,0.9525907762815656,0.9969501570069957
0.0675,0.8784103467283035,0.874759670204746,0.9507459208564725,0.9967108600082835
0.07000000000000001,0.8748645055988716,0.8709956995593046,0.9488994314287348,0.9964625048848765
0.0725,0.8713522830635962,0.8672613235887939,0.9470513027473874,0.9962050885076958
0.075,0.8678724814887635,0.8635554632595021,0.9452015295312008,0.9959386076315955
0.0775,0.8644239809558496,0.8598771124214225,0.9433501064684251,0.9956630588951154
0.08,0.8610057318332549,0.8562253307140815,0.9414970282165346,0.9953784388202258
0.0825,0.8576167482703325,0.8525992373622964,0.9396422894019663,0.9950847438120611
0.08500000000000001,0.8542561024744836,0.8489980057266507,0.9377858846198593,0.9947819701586453
0.08750000000000001,0.8509229196566335,0.845420858497423,0.9359278084337871,0.9944701140306084
0.09,0.8476163735499953,0.841867063439793,0.9340680553754911,0.9941491714808931
0.0925,0.8443356824228445,0.8383359296135627,0.9322066199446065,0.9938191384444511
0.095,0.8410801055188509,0.8348268040030902,0.9303434966083897,0.9934800107379319
0.0975,0.8378489398689886,0.8313390685033297,0.9284786798014394,0.9931317840593609
0.1,0.8346415174276013,0.827872137216183,0.9266121639254165,0.9927744539878083
0.1025,0.8314572024923265,0.824425454018286,0.9247439433487588,0.9924080159830472
0.105,0.8282953893734406,0.8209984903670267,0.9228740124063948,0.992032465385204
0.1075,0.8251555002830891,0.8175907433163585,0.9210023653994521,0.9916477974143977
0.11,0.8220369834189865,0.8142017337179517,0.9191289965949645,0.9912540071703688
0.1125,0.8189393112206093,0.8108310045865532,0.9172539002255738,0.990851089632101
0.115,0.8158619787788298,0.8074781196112665,0.9153770704892292,0.9904390396574285
0.1175,0.8128045023824223,0.8041426617968408,0.9134985015488838,0.9900178519826376
0.12,0.8097664181869606,0.8008242322210993,0.9116181875321853,0.9895875212220555
0.1225,0.8067472809934522,0.7975224488963756,0.9097361225311661,0.9891480418676302
0.125,0.8037466631255703,0.7942369457243096,0.9078523006019287,0.9886994082884974
0.1275,0.8007641533957126,0.7909673715346449,0.9059667157643246,0.9882416147305429
0.13,0.7977993561512116,0.7877133891997581,0.9040793620016354,0.9877746553159469
0.1325,0.7948518903930634,0.7844746748176283,0.9021902332602436,0.9872985240427236
0.135,0.7919213889603792,0.7812509169567601,0.9002993234493049,0.9868132147842471
0.1375,0.7890074977745063,0.7780418159573076,0.8984066264404125,0.9863187212887685
0.14,0.786109875137455,0.7748470832832777,0.896512136067261,0.9858150371789197
0.1425,0.7832281910797992,0.7716664409212333,0.8946158461253034,0.9853021559512092
0.145,0.7803621267537589,0.7684996208214078,0.8927177503714054,0.9847800709755029
0.1475,0.7775113738675934,0.7653463643775595,0.8908178425234961,0.984248775494499
0.15,0.7746756341578307,0.7622064219422719,0.8889161162602125,0.9837082626231858
0.1525,0.7718546188962142,0.7590795523747399,0.8870125652205425,0.983158525348293
0.155,0.7690480484285331,0.7559655226183659,0.885107183003461,0.9825995565277287
0.1575,0.7662556517427968,0.7528641073057557,0.883199963167563,0.982031348890005
0.16,0.7634771660644344,0.7497750883889291,0.8812908992306927,0.9814538950336537
0.1625,0.7607123364764351,0.7466982547927765,0.8793799846695662,0.9808671874266267
0.165,0.7579609155625252,0.7436334020899511,0.8774672129193918,0.9802712184056898
0.1675,0.7552226630716425,0.7405803321955868,0.8755525773734842,0.9796659801757966
0.17,0.7524973456021526,0.7375388530803408,0.873636071382874,0.9790514648094595
0.1725,0.7497847363043439,0.7345087785004161,0.8717176882559139,0.9784276642460989
0.175,0.7470846145999115,0.7314899277433271,0.8697974212578782,0.9777945702913884
0.1775,0.7443967659172139,0.7284821253882796,0.8678752636105577,0.9771521746165805
0.18,0.741720981441204,0.7254852010801323,0.8659512084918511,0.9765004687578241
0.1825,0.7390570578770284,0.7224989893159919,0.8640252490353496,0.9758394441154661
0.185,0.7364047972263693,0.7195233292435768,0.8620973783299164,0.9751690919533421
0.1875,0.7337640065756681,0.7165580644705415,0.8601675894192627,0.9744894033980523
0.19,0.7311344978954515,0.7136030428840436,0.8582358753015159,0.9738003694382252
0.1925,0.7285160878500406,0.7106581164798628,0.8563022289287842,0.9731019809237663
0.195,0.7259085976169662,0.707723141200451,0.8543666432067148,0.9723942285650942
0.1975,0.7233118527154816,0.704797976781352,0.8524291109940477,0.9716771029323628
0.2,0.7207256828435979,0.7018824866054363,0.8504896251021615,0.9709505944546688
0.2025,0.718149921723123,0.6989765375644843,0.8485481782946158,0.9702146934192453
0.205,0.7155844069521985,0.6960799999276412,0.8466047632866863,0.9694693899706416
0.2075,0.7130289798649037,0.6931927472163413,0.844659372744895,0.9687146741098867
0.21,0.710483485397484,0.690314656085293,0.8427119992865333,0.9679505356936395
0.2125,0.7079477719608305,0.6874456062091782,0.8407626354791791,0.9671769644333241
0.215,0.7054216913188363,0.6845854801747142,0.8388112738402085,0.9663939498942492
0.2175,0.7029050984722938,0.6817341633777796,0.8368579068363011,0.9656014814947121
0.22,0.7003978515480209,0.6788915439252947,0.8349025268829373,0.9647995485050873
0.2225,0.6978998116929168,0.6760575125416001,0.8329451263438904,0.9639881400469001
0.225,0.6954108429726797,0.6732319624790728,0.8309856975307119,0.9631672450918831
0.2275,0.692930812274922,0.6704147894327436,0.8290242327022105,0.9623368524610171
0.23,0.6904595892164518,0.6676058914586951,0.8270607240639225,0.9614969508235551
0.2325,0.6879970460544911,0.6648051688960339,0.8250951637675765,0.9606475286960304
0.235,0.685543057601623,0.6620125242922468,0.8231275439105518,0.9597885744412469
0.2375,0.683097501144273,0.6592278623317537,0.8211578565353269,0.9589200762672535
0.24,0.6806602563645361,0.6564510897674962,0.8191860936289244,0.9580420222262997
0.2425,0.6782312052651822,0.653682115355395,0.8172122471223432,0.9571544002137744
0.245,0.6758102320976744,0.6509208497915329,0.81523630888999,0.9562571979671272
0.2475,0.6733972232930475,0.6481672056519232,0.8132582707490965,0.9553504030647705
0.25,0.6709920673955065,0.6454210973347301,0.8112781244591328,0.9544340029249651
0.2525,0.6685946549986064,0.642682441004817,0.8092958617212114,0.9535079848046838
0.255,0.6662048786838924,0.6399511545405121,0.8073114741774823,0.9525723357984602
0.2575,0.663822632961873,0.6372271574824768,0.8053249534105227,0.9516270428372151
0.26,0.6614478142152231,0.6345103709845767,0.803336290942714,0.950672092687066
0.2625,0.6590803206441012,0.6318007177666554,0.8013454782356151,0.949707471948113
0.265,0.6567200522134875,0.6290981220691279,0.7993525066893227,0.9487331670532095
0.2675,0.6543669106024506,0.6264025096092972,0.7973573676418249,0.9477491642667095
0.27,0.652020799155238,0.623713807539319,0.7953600523683465,0.9467554496831933
0.2725,0.6496816228341329,0.6210319444057365,0.7933605520806829,0.9457520092261753
0.275,0.6473492881739686,0.6183568501105148,0.7913588579265269,0.9447388286467889
0.2775,0.6450237032382466,0.615688455873503,0.7893549609887847,0.9437158935224488
0.28,0.6427047775767756,0.6130266941962592,0.7873488522848819,0.9426831892554923
0.2825,0.6403924221847672,0.6103714988271829,0.7853405227660619,0.9416407010717984
0.285,0.638086549463325,0.6077228047278889,0.7833299633166718,0.9405884140193839
0.2875,0.6357870731812671,0.6050805480407744,0.7813171647534397,0.9395263129669763
0.29,0.6334939084382187,0.6024446660577225,0.7793021178247407,0.9384543826025636
0.2925,0.6312069716289265,0.5998150971898943,0.7772848132098525,0.9373726074319199
0.295,0.6289261804087418,0.5971917809385667,0.7752652415182025,0.9362809717771063
0.2975,0.6266514536602181,0.5945746578669632,0.7732433932885995,0.9351794597749492
0.3,0.6243827114607841,0.5919636695730439,0.771219258988459,0.9340680553754911
0.3025,0.6221198750514398,0.5893587586632085,0.7691928290130138,0.9329467423404171
0.305,0.6198628668064399,0.5867598687268794,0.7671640936845152,0.9318155042414563
0.3075,0.6176116102039175,0.5841669443119233,0.7651330432514217,0.9306743244587553
0.31,0.6153660297974186,0.5815799309008811,0.7630996678875748,0.9295231861792262
0.3125,0.6131260511883001,0.578998774887973,0.7610639576913648,0.9283620723948678
0.315,0.6108916009989627,0.5764234235568438,0.7590259026848829,0.9271909659010555
0.3175,0.6086626068468901,0.5738538250590246,0.75698549281306,0.92600984929481
0.32,0.6064389973194508,0.5712899283930764,0.7549427179427944,0.92481870497303
0.3225,0.6042207019494403,0.5687316833843952,0.7528975678620652,0.9236175151307012
0.325,0.6020076511913355,0.5661790406656473,0.7508500322790324,0.9224062617590724
0.3275,0.5997997763982301,0.5636319516578117,0.7488001008211251,0.921184926643803
0.33,0.597597009799426,0.5610903685518107,0.7467477630341129,0.9199534913630799
0.3325,0.5953992844786553,0.5585542442906999,0.7446930083811658,0.9187119372857028
0.335,0.5932065343529094,0.5560235325523997,0.7426358262418989,0.917460245569137
0.3375,0.5910186941518547,0.5534981877329477,0.7405762059114018,0.9161983971575358
0.34,0.5888356993978043,0.5509781649302532,0.7385141365992547,0.9149263727797277
0.3425,0.5866574863862357,0.5484634199283338,0.7364496074285267,0.9136441529471722
0.345,0.584483992166826,0.5459539091820167,0.7343826074347627,0.9123517179518801
0.3475,0.5823151545249923,0.543449589802089,0.7323131255649494,0.9110490478642992
0.35,0.5801509119639097,0.5409504195408783,0.7302411506764704,0.9097361225311661
0.3525,0.5779912036869972,0.538456356778252,0.7281666715360405,0.9084129215733191
0.355,0.5758359695808507,0.5359673605080155,0.7260896768186259,0.9070794243834771
0.3575,0.5736851501986118,0.5334833903246993,0.7240101551063468,0.9057356101239811
0.36,0.5715386867437433,0.5310044064107189,0.7219280948873623,0.9043814577244941
0.3625,0.5693965210542156,0.5285303695238959,0.7198434845547386,0.9030169458796671
0.365,0.5672585955870737,0.5260612409853265,0.7177563124052962,0.9016420530467628
0.3675,0.5651248534033786,0.5235969826675859,0.7156665666384431,0.9002567574432387
0.37,0.5629952381535067,0.5211375569832579,0.7135742353549855,0.8988610370442901
0.3725,0.5608696940628005,0.5186829268737765,0.7114793065559215,0.8974548695803524
0.375,0.5587481659175435,0.5162330557985741,0.7093817681412132,0.8960382325345574
0.3775,0.5566305990512688,0.5137879077245151,0.7072816079085414,0.8946111031401497
0.38,0.5545169393313698,0.5113474471156222,0.705178813552038,0.8931734583778568
0.3825,0.5524071331460169,0.5089116389230672,0.703073372660998,0.8917252749732142
0.385,0.5503011273913554,0.5064804485754313,0.7009652727185717,0.8902665293938454
0.3875,0.5481988694589932,0.504053841969221,0.6988545011004319,0.8887971978466939
0.39,0.5461003072237482,0.5016317854596299,0.6967410450734235,0.8873172562752066
0.3925,0.5440053890316587,0.4992142458515417,0.6946248917941868,0.8858266803564716
0.395,0.5419140636882465,0.4968011903907632,0.6925060283077606,0.8843254454983016
0.3975,0.5398262804470145,0.4943925867554837,0.690384441546158,0.8828135268362697
0.4,0.5377419889981889,0.4919884030479517,0.6882601183269235,0.8812908992306927
0.4025,0.5356611394576736,0.4895886077863597,0.686133045351661,0.8797575372635601
0.405,0.5335836823562286,0.4871931698969365,0.6840032092045396,0.878213415235411
0.4075,0.5315095686288571,0.4848020587062346,0.6818705963507719,0.8766585071621538
0.41,0.5294387496043911,0.4824152439336097,0.6797351931350669,0.875092786771832
0.4125,0.5273711769952731,0.4800326956838861,0.6775969857800584,0.87351622750133
0.415,0.5253068028875256,0.4776543844402026,0.6754559603847029,0.8719288024930222
0.4175,0.5232455797308992,0.4752802810570316,0.6733121029226505,0.8703304845913611
0.42,0.5211874603291973,0.4729103567533676,0.671165399240589,0.8687212463394046
0.4225,0.5191323978307654,0.4705445831060809,0.6690158350565578,0.8671010599752818
0.425,0.5170803457191444,0.4681829320434303,0.6668633959582319,0.8654698974285927
0.4275,0.5150312578038756,0.4658253758387296,0.6647080674011768,0.8638277303167454
0.43,0.5129850882114613,0.4634718871041639,0.6625498347070707,0.8621745299412249
0.4325,0.5109417913764602,0.4611224387847525,0.6603886830618958,0.8605102672837944
0.435,0.5089013220327313,0.4587770041524533,0.6582245975140988,0.8588349130026283
0.4375,0.5068636352048015,0.4564355568004036,0.6560575629727147,0.8571484374283717
0.44,0.504828686199369,0.4540980706372929,0.6538875642054611,0.8554508105601307
0.4425,0.5027964305969208,0.4517645198818681,0.6517145858367945,0.8537420020613856
0.445,0.5007668242434747,0.4494348790575636,0.649538612345933,0.8520219812558298
0.4475,0.4987398232424325,0.4471091229872525,0.6473596280648403,0.8502907171231318
0.45,0.4967153839465391,0.4447872267881156,0.6451776171761779,0.8485481782946158
0.4525,0.4946934629499454,0.4424691658666305,0.6429925637112144,0.8467943330488643
0.455,0.4926740170803727,0.440154915913667,0.6408044515476975,0.8450291493072357
0.4575,0.490657003391368,0.4378444528996968,0.6386132644076867,0.843252594629298
0.46,0.4886423791546539,0.4355377530701051,0.6364189858553471,0.8414646362081756
0.4625,0.4866301018525588,0.433234792940609,0.6342215992946975,0.8396652408658088
0.465,0.4846201291705347,0.4309355492927732,0.6320210879673196,0.8378543750481213
0.4675,0.4826124189897474,0.4286399991696258,0.6298174349500242,0.8360320048200945
0.47,0.4806069293797451,0.4263481198713678,0.627610623152469,0.8341980958607491
0.4725,0.4786036185911925,0.424059888951176,0.625400635314734,0.8323526134580279
0.475,0.4766024450486757,0.4217752842110937,0.6231874540048498,0.8304955225035798
0.4775,0.4746033673435633,0.4194942836980136,0.6209710616162769,0.828626787487442
0.48,0.4726063442269314,0.4172168656997398,0.6187514403653381,0.8267463724926178
0.4825,0.4706113346025406,0.4149430087411384,0.6165285722885973,0.8248542411895491
0.485,0.4686182975198632,0.4126726915803676,0.6143024392401917,0.8229503568304775
0.4875,0.466627192167159,0.4104058932051822,0.6120730228891067,0.8210346822436954
0.49,0.4646379778645962,0.4081425928293226,0.6098403047164005,0.819107179827683
0.4925,0.4626506140574112,0.4058827698889726,0.6076042660123713,0.8171678115451255
0.495,0.4606650603091046,0.4036264040392914,0.6053648878736683,0.8152165389168129
0.4975,0.4586812762946715,0.4013734751510177,0.6031221512003461,0.8132533230154155
0.5,0.4566992217938629,0.3991239633071438,0.6008760366928562,0.8112781244591328
0.5025000000000001,0.45471885668447,0.3968778487996539,0.598626524848982,0.809290903405214
0.505,0.4527401409356373,0.3946351121263317,0.5963735959607086,0.8072916195433456
0.5075000000000001,0.4507630346011887,0.3923957339876287,0.5941172301110274,0.805280232088903
0.51,0.4487874978129774,0.3901596952835995,0.5918574071706774,0.8032566997760643
0.5125,0.4468134907742405,0.3879269771108933,0.5895941067948178,0.8012209808507773
0.515,0.4448409737529715,0.3856975607598083,0.5873273084196324,0.7991730330635858
0.5175,0.4428699070752929,0.3834714277114027,0.5850569912588616,0.7971128136623015
0.52,0.4409002511188358,0.3812485596346619,0.5827831343002602,0.7950402793845223
0.5225,0.4389319663061155,0.3790289383837231,0.5805057163019864,0.7929553864499942
0.525,0.4369650130979059,0.3768125459951502,0.5782247157889059,0.7908580905528101
0.5275,0.4349993519866062,0.374599364685266,0.575940111048824,0.7887483468534416
0.53,0.4330349434895971,0.372389376847531,0.5736518801286322,0.7866261099706011
0.5325,0.4310717481425811,0.3701825650499758,0.5713600008303742,0.7844913339729283
0.535,0.429109726492908,0.3679789120326804,0.5690644507072268,0.7823439723704947
0.5375,0.427148839092877,0.3657784007053025,0.566765207059391,0.7801839781061271
0.54,0.425189046493016,0.3635810141446529,0.5644622469298949,0.7780113035465377
0.5425,0.4232303092353316,0.3613867355923133,0.5621555471003032,0.7758259004732616
0.545,0.4212725878465285,0.3591955484523022,0.559845084086333,0.7736277200733919
0.5475,0.4193158428311935,0.3570074362887856,0.5575308341333695,0.7714167129301124
0.55,0.417360034664937,0.3548223828238221,0.5552127732118844,0.7691928290130138
0.5525,0.4154051237874993,0.3526403719351597,0.5528908770127475,0.7669560176681985
0.555,0.4134510705958026,0.350461387654067,0.5505651209424364,0.7647062276081577
0.5575,0.4114978354369552,0.3482854141632055,0.5482354801181319,0.7624434069014201
0.5600000000000001,0.4095453786012039,0.3461124357945389,0.5459019293627071,0.7601675029619656
0.5625,0.4075936603148253,0.3439424370272853,0.5435644431995964,0.7578784625383954
0.5650000000000001,0.4056426407329555,0.3417754024859012,0.5412229958475464,0.7555762317028525
0.5675,0.4036922799323507,0.3396113169381042,0.5388775612152475,0.753260755839685
0.5700000000000001,0.4017425379040828,0.3374501652929293,0.5365281128958361,0.7509319796338464
0.5725,0.399793374546153,0.3352919325988232,0.5341746241612704,0.7485898470590229
0.5750000000000001,0.3978447496560325,0.3331366040417681,0.5318170679565694,0.7462343013654809
0.5775,0.3958966229231112,0.3309841649434422,0.5294554168939191,0.7438652850676276
0.58,0.3939489539210664,0.3288346007594113,0.5270896432466324,0.7414827399312738
0.5825,0.3920017021001296,0.3266878970773495,0.5247197189429684,0.7390866069605914
0.585,0.3900548267792612,0.3245440396152971,0.5223456155597974,0.7366768263847577
0.5875,0.3881082871382179,0.3224030142199416,0.5199673043161137,0.7342533376442747
0.59,0.3861620422095141,0.3202648068649331,0.5175847560663903,0.731816079376955
0.5925,0.3842160508702667,0.3181294036492281,0.5151979412937654,0.7293649894035634
0.595,0.3822702718339225,0.3159967907954604,0.5128068301030635,0.7269000047131049
0.5975,0.3803246636418597,0.3138669546483387,0.5104113922136403,0.7244210614477462
0.6,0.3783791846548585,0.3117398816730765,0.5080115969520483,0.7219280948873623
0.6025,0.3764337930444376,0.3096155584538418,0.5056074132445163,0.7194210394336927
0.605,0.3744884467840435,0.3074939716922394,0.5031988096092368,0.7168998285940986
0.6075,0.3725431036400924,0.3053751082058132,0.5007857541484583,0.7143643949649052
0.61,0.3705977211628614,0.3032589549265765,0.4983682145403701,0.7118146702143198
0.6125,0.3686522566772059,0.3011454988995681,0.495946158030779,0.7092505850649066
0.615,0.3667066672731219,0.2990347272814283,0.4935195514245687,0.7066720692756119
0.6175,0.3647609097961172,0.296926627339002,0.4910883610769328,0.7040790516233145
0.62,0.3628149408374103,0.294821186447962,0.4886525528843778,0.7014714598838974
0.6225000000000001,0.360868716723934,0.2927183920914586,0.486212092275485,0.6988492208128149
0.625,0.3589221935081319,0.2906182318587868,0.4837669442014259,0.6962122601251458
0.6275000000000001,0.3569753269575594,0.2885206934440785,0.4813170731262231,0.6935605024751113
0.63,0.3550280725442574,0.2864257646450145,0.4788624430167421,0.6908938714350408
0.6325000000000001,0.3530803854339085,0.2843334333615567,0.476403017332414,0.6882122894737686
0.635,0.35113222047475,0.2822436875947038,0.4739387590146735,0.6855156779344391
0.6375000000000001,0.3491835321862508,0.2801565154452614,0.4714696304761042,0.6828039570117023
0.64,0.3472342747475289,0.2780719051126377,0.4689955935892812,0.6800770457282798
0.6425,0.345284401985505,0.2759898448936532,0.4665166096753007,0.6773348619108743
0.645,0.3433338673627812,0.2739103231813741,0.4640326394919845,0.6745773221654076
0.6475,0.3413826239652324,0.2718333284639595,0.461543643221748,0.6718043418515548
0.65,0.3394306244893012,0.2697588493235296,0.4590495804591218,0.6690158350565576
0.6525,0.3374778212289782,0.2676868744350506,0.456550410197911,0.6662117145682851
0.655,0.3355241660624638,0.2656173925652373,0.4540460908179832,0.6633918918475179
0.6575,0.333569610438491,0.2635503925714733,0.4515365800716661,0.6605562769994274
0.66,0.331614105362296,0.2614858634007453,0.4490218350697469,0.6577047787442194
0.6625,0.3296576013812321,0.2594237940885982,0.4465018122670523,0.6548373043869131
0.665,0.3277000485699949,0.2573641737581009,0.4439764674476003,0.6519537597862221
0.6675,0.3257413965154567,0.2553069916188342,0.4414457557093002,0.6490540493225042
0.67,0.3237815943010924,0.2532522369658871,0.4389096314481893,0.6461380758647464
0.6725,0.3218205904909727,0.2511998991788749,0.4363680483421884,0.6432057407365456
0.675,0.3198583331133135,0.2491499677209675,0.4338209593343527,0.6402569436810504
0.6775,0.3178947696435602,0.2471024321379348,0.4312683166156048,0.6372915828248211
0.68,0.3159298469869867,0.2450572820572056,0.4287100716069236,0.6343095546405659
0.6825,0.3139635114607942,0.24301450718694,0.4261461749409754,0.6313107539087141
0.6850000000000001,0.3119957087756791,0.2409740973151171,0.4235765764431562,0.628295073677772
0.6875,0.3100263840168554,0.2389360423086352,0.4210012251120269,0.6252624052234231
0.6900000000000001,0.3080554816245059,0.2369003321124252,0.4184200690991185,0.6222126380063134
0.6925,0.3060829453736379,0.2348669567485783,0.4158330556880767,0.6191456596284757
0.6950000000000001,0.3041087183533166,0.2328359063154848,0.4132401312731207,0.6160613557883331
0.6975,0.302132742945249,0.2308071709869862,0.4106412413367915,0.6129596102342263
0.7000000000000001,0.3001549608016932,0.228780741011541,0.4080363304269561,0.6098403047164003
0.7025,0.2981753128226614,0.2267566067114005,0.4054253421330368,0.6067033189373924
0.705,0.2961937391323817,0.2247347584817976,0.4028082190614333,0.6035485305007462
0.7075,0.2942101790549937,0.2227151867901475,0.4001849028101057,0.6003758148579871
0.71,0.2922245710894392,0.2206978821752593,0.3975553339422775,0.5971850452537841
0.7125,0.2902368528835067,0.2186828352465603,0.3949194519592251,0.5939760926692158
0.715,0.2882469612070037,0.2166700366833282,0.3922771952721112,0.5907488257630625
0.7175,0.2862548319240047,0.2146594772339381,0.3896285011728171,0.5875031108110359
0.72,0.2842603999641393,0.2126511477151181,0.3869733058037407,0.584238811642856
0.7225,0.2822635992928743,0.2106450390112153,0.384311544126497,0.5809557895770764
0.725,0.2802643628807429,0.2086411420734731,0.3816431498894853,0.5776539033535631
0.7275,0.2782626226714677,0.2066394479193171,0.3789680555942635,0.5743330090635101
0.73,0.2762583095489345,0.2046399476316535,0.376286192460681,0.5709929600768897
0.7325,0.274251353302951,0.2026426323581751,0.3735974903907028,0.56763360696721
0.735,0.2722416825937376,0.2006474933106773,0.3709018779308721,0.5642547974334596
0.7375,0.270229224915091,0.1986545217643847,0.3681992822333447,0.5608563762191029
0.74,0.2682139065561461,0.196663709057286,0.3654896290154233,0.557438185027989
0.7425,0.2661956525616795,0.1946750465894773,0.3627728425175231,0.5540000624370216
0.745,0.2641743866908695,0.1926885258225177,0.3600488454594878,0.5505418438054372
0.7475000000000001,0.2621500313744455,0.1907041382787886,0.357317558995183,0.5470633611805229
0.75,0.2601225076701379,0.1887218755408672,0.35457890266527,0.5435644431995964
0.7525000000000001,0.2580917352163415,0.1867417292509035,0.3518327943480764,0.5400449149880645
0.755,0.256057632183907,0.18476369111001,0.3490791502084672,0.5365045980533597
0.7575000000000001,0.2540201152259529,0.1827877528776568,0.346317884644605,0.532943310174545
0.76,0.2519790994256007,0.1808139063710756,0.3435489102325038,0.5293608652873644
0.7625000000000001,0.2499344982415191,0.1788421434646729,0.3407721376682463,0.5257570733644996
0.765,0.2478862234511617,0.1768724560894482,0.3379874757077532,0.5221317402907856
0.7675000000000001,0.2458341850915705,0.1749048362324233,0.3351948311039661,0.5184846677331097
0.77,0.2437782913976121,0.1729392759360775,0.3323941085413049,0.5148156530047154
0.7725,0.2417184487375069,0.1709757672977895,0.3295852105672564,0.5111244889236018
0.775,0.2396545615454936,0.1690143024692881,0.3267680375209271,0.507410963664697
0.7775,0.2375865322514744,0.1670548736561098,0.3239424874583999,0.5036748606054577
0.78,0.2355142612074616,0.1650974731170627,0.3211084560747052,0.499915958164528
0.7825,0.2334376466106419,0.1631420931636989,0.3182658366222204,0.4961340296330602
0.785,0.2313565844228647,0.1611887261597915,0.3154145198252858,0.4923288429982776
0.7875,0.2292709682863345,0.1592373645208209,0.3125543937908218,0.4885001607588282
0.79,0.2271806894352898,0.1572880007134667,0.309685343914707,0.4846477397314454
0.7925,0.2250856366034161,0.155340627255105,0.3068072527836588,0.4807713308483991
0.795,0.2229856959267394,0.1533952367133137,0.3039200000723584,0.4768706789451825
0.7975,0.2208807508417154,0.1514518217053842,0.3010234624355158,0.4729455225378377
0.8,0.2187706819782108,0.1495103748978385,0.2981175133945637,0.4689955935892812
0.8025,0.2166553670470634,0.1475708890059523,0.295202023218648,0.4650206172639446
0.805,0.2145346807218557,0.1456333567932852,0.292276858799549,0.4610203116699836
0.8075,0.212408494514542,0.1436977710712158,0.2893418835201372,0.4569943875882677
0.8100000000000001,0.2102766766445099,0.1417641246984841,0.2863969571159563,0.4529425481872831
0.8125,0.2081390919006452,0.1398324105807373,0.2834419355294585,0.4488644887230295
0.8150000000000001,0.2059956014959302,0.1379026216700833,0.2804766707564233,0.444759896222903
0.8175,0.203846062914054,0.1359747509646504,0.2775010106840081,0.4406284491524918
0.8200000000000001,0.2016903297474827,0.1340487915081489,0.2745147989198677,0.4364698170641029
0.8225,0.1995282515263962,0.1321247363894423,0.2715178746117204,0.4322836602257628
0.8250000000000001,0.1973596735378298,0.1302025787421218,0.2685100722566729,0.4280696292293061
0.8275,0.1951844366343129,0.1282823117440861,0.2654912214995839,0.4238273645760679
0.8300000000000001,0.1930023770312401,0.126363928617126,0.2624611469196592,0.419556496238547
0.8325,0.190813326092127,0.1244474226265158,0.2594196678044131,0.4152566431962811
0.835,0.1886171101008401,0.1225327870806082,0.256366597910049,0.4109274129440046
0.8375,0.1864135500197973,0.1206200153304338,0.2533017452072235,0.4065684009699889
0.84,0.1842024612330538,0.1187091007693073,0.2502249116110708,0.402179190202273
0.8425,0.1819836532730651,0.116800036832437,0.2471358926942443,0.3977593504202733
0.845,0.179756929529831,0.114892816996539,0.2440344773816341,0.3933084376290266
0.8475,0.1775220869409687,0.1129874347794575,0.2409204476252601,0.3888259933930475
0.85,0.175278915661142,0.1110838837397875,0.237793578057728,0.384311544126497
0.8525,0.1730271987091046,0.1091821574765038,0.2346536356224405,0.3797646003360102
0.855,0.1707667115904367,0.1072822496285946,0.2315003791785922,0.3751846558121807
0.8575,0.1684972218938557,0.1053841538746966,0.2283335590787667,0.3705711867652656
0.86,0.1662184888587586,0.103487863932739,0.2251529167167223,0.3659236509002233
0.8625,0.1639302629113984,0.1015933735595875,0.2219581840426924,0.3612414864256601
0.865,0.1616322851668135,0.09970067655069514,0.21874908304324,0.3565241109906814
0.8675,0.1593242868933022,0.09780976673975639,0.2155253251823716,0.3517709205429624
0.87,0.157005988935878,0.09592063799836459,0.212286610800242,0.3469812881006133
0.8725000000000001,0.1546771010947057,0.09403328423567536,0.2090326284653551,0.3421545624295361
0.875,0.1523373214540868,0.09214769939807133,0.2057630542756904,0.3372900666170139
0.8775000000000001,0.1499863356569675,0.09026387746883369,0.2024775511036244,0.3323870965311455
0.88,0.1476238161193814,0.08838181246781474,0.1991757677789007,0.3274449191544763
0.8825000000000001,0.1452494211784957,0.08650149845111621,0.1958573382031592,0.322462770778711
0.885,0.1428627941671317,0.08462292951077077,0.1925218803887336,0.3174398550457304
0.8875000000000001,0.1404635624066971,0.08274609977442615,0.1891689954134468,0.3123753408181889
0.89,0.1380513361093772,0.0808710034050355,0.1857982662820483,0.3072683598607596
0.8925000000000001,0.1356257071791797,0.07899763460054787,0.1824092566836414,0.3021180043104882
0.895,0.133186247899967,0.07712598759360523,0.1790015096329734,0.2969233239117303
0.8975,0.1307325094969036,0.07525605665124124,0.175574545981714,0.2916833229876243
0.9,0.1282640205557492,0.07338783607458355,0.1721278627838169,0.2863969571159561
0.9025,0.1257802852820704,0.07152132019856061,0.1686609314966703,0.2810631294724427
0.905,0.1232807815796841,0.06965650339161034,0.1651731959969098,0.2756806867987651
0.9075,0.1207649589243459,0.06779338005539348,0.1616640703864372,0.2702484149459524
0.91,0.1182322360047828,0.06593194462450891,0.158132936560207,0.2647650339356805
0.9125,0.1156819980985191,0.06407219156621291,0.154579141502577,0.2592291924724939
0.915,0.113113594144277,0.06221411538014066,0.1510019942733493,0.2536394618284388
0.9175,0.1105263334660225,0.06035771059803374,0.1474007626377037,0.2479943290077511
0.92,0.1079194820954438,0.05850297178346542,0.1437746692859186,0.2422921890824147
0.9225,0.1052922586296618,0.0566498935315749,0.1401228875785775,0.2365313365689276
0.925,0.1026438295486444,0.05479847046879915,0.1364445367404979,0.2307099556914764
0.9275,0.09997330390163633,0.05294869725261264,0.132738676411206,0.2248261093457359
0.93,0.09727972725300595,0.05110056857126521,0.1290043004406948,0.2188777265390108
0.9325,0.09456207475434382,0.04925407914352753,0.125240329795254,0.2128625880343238
0.9350000000000001,0.09181924317986943,0.04740922371843415,0.1214456044080544,0.2067783098654221
0.9375,0.0890500417243829,0.04556599707503495,0.1176188737709178,0.2006223243127147
0.9400000000000001,0.08625318131458919,0.04372439402214434,0.1137587860146837,0.1943918578315761
0.9425,0.08342726212196223,0.04188440939809668,0.1098638751622511,0.1880839052970972
0.9450000000000001,0.08057075888350626,0.04004603807050178,0.1059325461557159,0.1816951997631272
0.9475,0.07768200352887278,0.03820927493600601,0.1019630571499558,0.1752221767142318
0.9500000000000001,0.07475916446811602,0.03637411492005305,0.09795349841945827,0.16866093149667
0.9525,0.07180022169959283,0.03454055297664793,0.09390176702855395,0.1620071682193321
0.9550000000000001,0.06880293663050556,0.03270858408812527,0.08980553614578123,0.1552561378743356
0.9575,0.06576481513117105,0.03087820326491841,0.08566221750850712,0.1484025626745489
0.96,0.06268306181883838,0.02904940554533142,0.08146891501435435,0.1414405425418208
0.9625,0.05955452281034511,0.02722218599531268,0.07722236665351362,0.1343634381489317
0.965,0.05637561307085301,0.02539653970823363,0.07291887087585321,0.1271637226696359
0.9675,0.05314222281376373,0.02357246180466588,0.0685541918028881,0.1198327910119421
0.97,0.0498495948269511,0.02174994743216385,0.06412343509793363,0.1123607100993768
0.9725,0.04649216050186856,0.01992899176504881,0.05962088218410906,0.1047358854926882
0.975,0.04306331560846784,0.0181095900041941,0.05503976372802916,0.0969446060624732
0.9775,0.03955510535594556,0.01629173737681422,0.05037194174363317,0.08897040523602566
0.98,0.03595776770534682,0.01447542913625488,0.0456074489973578,0.08079313589591124
0.9825,0.03225904502251209,0.01266066056178594,0.04073379534747822,0.07238757774015198
0.985,0.02844309559679983,0.01084742695839669,0.03573487177644225,0.06372123785493056
0.9875,0.02448866387358789,0.009035723656591665,0.0305891095901817,0.05475065807353405
0.99,0.02036574501620481,0.007225546012191719,0.02526612772712031,0.04541469233379413
0.9925,0.01602877603967092,0.005416889406133052,0.01971989460784952,0.03562080108401258
0.995,0.01140012738526801,0.003609749244271931,0.01387216353391928,0.02521186589293471
0.9975000000000001,0.006315738176873635,0.001804120957189737,0.007557975116324897,0.01385706146290763
1,0,0,-0,-0


==> data/amplitude_damping.csv <==
gamma,Holevo,UF,Cbeta,Smax,t_opt
0,1,1,1,1,0.5
0.0025000000000000001,0.9924866705431391,0.99819587904281026,0.99909746909432107,1,0.49664676294620697
0.0050000000000000001,0.98626879920195865,0.99639025075572807,0.99819324045891011,1,0.49416095741084465
0.0074999999999999997,0.98055244732590208,0.99458311059386695,0.99728730697949119,1,0.49199816235584254
0.01,0.97516528982287753,0.99277445398780828,0.99637966149471613,1,0.49004209175189339
0.012500000000000001,0.97002448266449603,0.99096427634340833,0.99547029679573718,1,0.48823751659595788
0.014999999999999999,0.96508075298743701,0.98915257304160331,0.99455920562577405,1,0.48655190818138894
0.017500000000000002,0.96030127359719886,0.98733933943821406,0.99364638067967481,1,0.48496387657559931
0.02,0.95566254633943637,0.98552457086374512,0.99273181460347359,1,0.48345820895531594
0.022499999999999999,0.95114689195319535,0.98370826262318578,0.99181549999394125,1,0.482023612223348
0.025000000000000001,0.94674051215586263,0.9818904099958059,0.99089742939813219,1,0.48065133647043334
0.0275,0.94243232989637793,0.98007100823495119,0.98997759531292484,1,0.47933439820803386
0.029999999999999999,0.93821325176192638,0.97825005256783615,0.98905599018455725,1,0.47806714526538824
0.032500000000000001,0.93407567596301644,0.97642753819533412,0.98813260640815703,1,0.47684489404104125
0.035000000000000003,0.93001315127255635,0.97460346029176637,0.98720743632726593,1,0.4756636756080192
0.037499999999999999,0.92602013299649033,0.97277781400468732,0.98628047223335868,1,0.47452010342866086
0.040000000000000001,0.92209180366863763,0.97095059445466858,0.98535170636535552,1,0.47341129075709582
0.042500000000000003,0.91822393828841686,0.96912179673508159,0.98442113090912997,1,0.47233469908651254
0.044999999999999998,0.91441280104184608,0.96729141591187462,0.98348873799700942,1,0.47128811317373981
0.047500000000000001,0.91065506479489944,0.96545944702335207,0.98255451970727214,1,0.47026954681860966
0.050000000000000003,0.9069477473941685,0.96362588507994684,0.98161846806363384,1,0.46927727857449919
0.052499999999999998,0.90328816059489692,0.96179072506399399,0.98068057503473383,1,0.46830972113059349
0.055,0.89967386862708798,0.959953961929498,0.97974083253360922,1,0.46736547149474417
0.057500000000000002,0.89610265422276481,0.95811559060190332,0.97879923241716704,1,0.46644324751449118
0.059999999999999998,0.89257249049307485,0.95627560597785566,0.9778557664856482,1,0.46554191154605706
0.0625,0.88908151744498387,0.95443400292496505,0.97691042648208359,1,0.46466038637531404
0.065000000000000002,0.88562802221637604,0.95259077628156585,0.97596320409174686,1,0.46379771193529762
0.067500000000000004,0.88221042231987656,0.95074592085647247,0.97501409094159797,1,0.46295300014931334
0.070000000000000007,0.87882725134256456,0.94889943142873445,0.97406307859971963,1,0.46212543289811792
0.072499999999999995,0.87547714666653853,0.94705130274738736,0.97311015857474892,1,0.46131425434424289
0.074999999999999997,0.87215883886476808,0.94520152953120085,0.9721553223153,1,0.46051876431913191
0.077499999999999999,0.8688711424953639,0.9433501064684251,0.97119856120938086,1,0.45973831262308823
0.080000000000000002,0.8656129480706285,0.94149702821653458,0.9702398665838009,1,0.45897229405692919
0.082500000000000004,0.86238321501893078,0.93964228940196626,0.96927922970357516,1,0.45822014407757988
0.085000000000000006,0.85918096549028822,0.93778588461985934,0.96831664177131582,1,0.45748134188417872
0.087500000000000008,0.85600527888268652,0.93592780843378709,0.96735209392662025,1,0.45675537321985255
0.089999999999999997,0.852855286987099,0.93406805537549109,0.96638557724544938,1,0.45604179433143549
0.092499999999999999,0.84973016966604986,0.93220661994460652,0.96541708273949889,1,0.45534016292248186
0.095000000000000001,0.84662915099427583,0.93034349660838966,0.96444660135556215,1,0.45465006888107845
0.097500000000000003,0.84355149580124156,0.92847867980143939,0.96347412397488597,1,0.45397112530851991
0.10000000000000001,0.84049650656445929,0.92661216392541645,0.9624996414125162,1,0.45330296745020171
0.10250000000000001,0.83746352061016704,0.92474394334875876,0.96152314441663722,1,0.45264525663113442
0.105,0.83445190758422871,0.92287401240639477,0.96054462366790194,1,0.45199764628425632
0.1075,0.83146106716137924,0.92100236539945191,0.95956406977875286,1,0.45135984696397508
0.11,0.82849042696536257,0.9191289965949645,0.95858147329273558,1,0.45073156476644816
0.1125,0.82553944067621099,0.91725390022557385,0.95759682468380214,1,0.45011250043397977
0.115,0.82260758630406694,0.91537707048922923,0.95661011435560628,1,0.44950241549784331
0.11750000000000001,0.81969436461161127,0.91349850154888357,0.95562133264078974,1,0.44890103714171081
0.12,0.81679929766942927,0.91161818753218526,0.9546304698002579,1,0.44830813140592257
0.1225,0.813921927530598,0.90973612253116609,0.95363751602244784,1,0.44772346190269546
0.125,0.8110618150124328,0.90785230060192867,0.95264246142258568,1,0.44714682936318867
0.1275,0.80821853857478065,0.90596671576432464,0.95164529604193471,1,0.44657799775575968
0.13,0.80539169328547278,0.90407936200163541,0.95064600984703262,1,0.44601678012429669
0.13250000000000001,0.80258088986463494,0.9021902332602435,0.94964459272892054,1,0.44546299125857991
0.13500000000000001,0.79978575380047812,0.90029932344930486,0.94864103450236059,1,0.44491644769533323
0.13750000000000001,0.79700592453001184,0.89840662644041247,0.94763532490504299,1,0.44437696016544398
0.14000000000000001,0.79424105467882544,0.89651213606726099,0.94662745359678324,1,0.44384435979685072
0.14250000000000002,0.79149080935471283,0.8946158461253032,0.94561741015870848,1,0.44331850445480336
0.14499999999999999,0.78875486549045115,0.89271775037140544,0.94460518409243266,1,0.44279922529715737
0.14749999999999999,0.78603291123154162,0.89081784252349605,0.94359076481922155,1,0.44228635963521995
0.14999999999999999,0.78332464536512114,0.8889161162602125,0.94257414167914477,1,0.44177977685448772
0.1525,0.78062977678665346,0.8870125652205425,0.94155530393021847,1,0.44127934505643168
0.155,0.77794802400131813,0.88510718300346103,0.94053424074753511,1,0.4407849375073653
0.1575,0.77527911465733201,0.883199963167563,0.93951094122238188,1,0.44029639973008711
0.16,0.7726227851086771,0.8812908992306927,0.93848539436134681,1,0.43981360800917585
0.16250000000000001,0.769978780004966,0.87937998466956624,0.93745758908541399,1,0.43933646915725444
0.16500000000000001,0.76734685190636376,0.87746721291939178,0.93642751422904358,1,0.43886486155783716
0.16750000000000001,0.76472676092169134,0.87555257737348424,0.93539515853924282,1,0.43839865448253751
0.17000000000000001,0.76211827436798596,0.8736360713828738,0.93436051067462156,1,0.43793776019537861
0.17250000000000001,0.75952116644995449,0.87171768825591389,0.93332355920443588,1,0.43748206851324095
0.17500000000000002,0.75693521795789165,0.86979742125787818,0.93228429260761836,1,0.4370314921536736
0.17749999999999999,0.75436021598274816,0.86787526361055767,0.93124269927179493,1,0.43658590180964957
0.17999999999999999,0.75179595364715102,0.86595120849185114,0.93019876749228736,1,0.43614523604427369
0.1825,0.74924222985128086,0.86402524903534961,0.9291524854711033,1,0.43570938474314191
0.185,0.74669884903258343,0.8620973783299164,0.92810384131591084,1,0.43527826001576703
0.1875,0.74416562093840044,0.86016758941926275,0.92705282303899872,1,0.43485178327281415
0.19,0.7416423604106529,0.8582358753015159,0.92599941855622303,1,0.43442988483434858
0.1925,0.73912888718179337,0.85630222892878416,0.92494361568593841,1,0.43401245904740687
0.19500000000000001,0.73662502568130095,0.85436664320671485,0.92388540214791282,1,0.4335994541158471
0.19750000000000001,0.73413060485204296,0.85242911099404772,0.92282476556222948,1,0.43319077561074493
0.20000000000000001,0.73164545797588576,0.85048962510216153,0.9217616934481706,1,0.43278635692415784
0.20250000000000001,0.72916942250797823,0.84854817829461582,0.92069617322308761,1,0.4323861272960462
0.20500000000000002,0.72670233991917543,0.84660476328668632,0.91962819220125214,1,0.43199001794127295
0.20750000000000002,0.72424405554610738,0.844659372744895,0.91855773759269399,1,0.43159796216164037
0.20999999999999999,0.72179441844843795,0.84271199928653329,0.91748479650201897,1,0.43120989497256529
0.21249999999999999,0.719353281272884,0.84076263547917884,0.91640935592721251,1,0.4308257534159658
0.215,0.71692050012360076,0.83881127384020848,0.91533140275842317,1,0.43044547616175372
0.2175,0.71449593443856452,0.83685790683630112,0.91425092377673156,1,0.43006900367065704
0.22,0.71207944687160929,0.83490252688293731,0.91316790565289807,1,0.42969627794192528
0.2225,0.70967090317979709,0.83294512634389017,0.91208233494609381,1,0.42932724262517508
0.22500000000000001,0.70727017211582277,0.83098569753071194,0.91099419810261395,1,0.42896183649826336
0.22750000000000001,0.70487712532517777,0.82902423270221048,0.90990348145456923,1,0.42860001887054872
0.23000000000000001,0.70249163724780517,0.8270607240639225,0.90881017121856156,1,0.42824173143779526
0.23250000000000001,0.70011358502401089,0.82509516376757652,0.90771425349433599,1,0.42788692983459869
0.23500000000000001,0.69774284840439582,0.82312754391055176,0.90661571426341714,1,0.42753555848485114
0.23750000000000002,0.69537930966360084,0.82115785653532691,0.90551453938772075,1,0.42718755663106167
0.23999999999999999,0.69302285351765935,0.81918609362892436,0.90441071460814815,1,0.42684289651128826
0.24249999999999999,0.69067336704477389,0.81721224712234319,0.90330422554315681,1,0.42650152615332299
0.245,0.68833073960933844,0.81523630888998999,0.90219505768731079,1,0.42616339472974973
0.2475,0.68599486278904054,0.81325827074909651,0.90108319640980916,1,0.42582847157648918
0.25,0.68366563030489047,0.81127812445913283,0.89996862695299162,1,0.42549670803786116
0.2525,0.68134293795402689,0.80929586172121137,0.89885133443082166,1,0.42516807551282898
0.255,0.67902668354516404,0.80731147417748228,0.89773130382734578,1,0.42484249590414375
0.25750000000000001,0.67671676683655391,0.80532495341052235,0.89660851999513047,1,0.4245199678171126
0.26000000000000001,0.67441308947633272,0.80333629094271397,0.89548296765367408,1,0.42420045283204499
0.26250000000000001,0.67211555494514597,0.8013454782356153,0.89435463138779359,1,0.42388388213596428
0.26500000000000001,0.66982406850093801,0.79935250668932267,0.8932234956459888,1,0.42357023812025324
0.26750000000000002,0.6675385371258048,0.79735736764182474,0.89208954473877788,1,0.42325949766729443
0.27000000000000002,0.66525886947481494,0.7953600523683465,0.89095276283700964,1,0.42295160707046048
0.27250000000000002,0.66298497582670324,0.7933605520806829,0.88981313397014727,1,0.4226465324330746
0.27500000000000002,0.66071676803635848,0.79135885792652694,0.88867064202452672,1,0.42234425929389585
0.27750000000000002,0.65845415948901176,0.78935496098878466,0.88752527074158749,1,0.42204473635105155
0.28000000000000003,0.65619706505606223,0.78734885228488194,0.88637700371607375,1,0.42174793827107621
0.28250000000000003,0.6539454010524528,0.78534052276606192,0.88522582439420894,1,0.42145382775035878
0.28500000000000003,0.6516990851955401,0.78332996331667182,0.8840717160718401,1,0.42116239948177997
0.28750000000000003,0.64945803656537993,0.7813171647534396,0.88291466189255363,1,0.42087358021594157
0.28999999999999998,0.64722217556637684,0.77930211782474068,0.88175464484575894,1,0.4205873784430148
0.29249999999999998,0.64499142389023301,0.77728481320985254,0.88059164776474297,1,0.42030375961431365
0.29499999999999998,0.64276570448013903,0.77526524151820253,0.87942565332469325,1,0.42002268359600514
0.29749999999999999,0.64054494149616037,0.77324339328859948,0.8782566440406876,1,0.41974412338462963
0.29999999999999999,0.63832906028176029,0.77121925898845889,0.87708460226565232,1,0.41946807736113834
0.30249999999999999,0.63611798733141711,0.76919282901301378,0.87590951018828656,1,0.41919447617874722
0.30499999999999999,0.63391165025928764,0.76716409368451521,0.87473134983095291,1,0.41892333802050086
0.3075,0.63170997776887372,0.76513304325142162,0.87355010304753333,1,0.41865460701177865
0.31,0.6295128996236512,0.76309966788757477,0.87236575152124896,1,0.4183882838345212
0.3125,0.62732034661862102,0.76106395769136481,0.8711782767624453,1,0.41812432616190448
0.315,0.62513225055274391,0.75902590268488301,0.8699876601063391,1,0.41786271075514358
0.3175,0.62294854420222678,0.75698549281306005,0.86879388271072877,1,0.41760342737753853
0.32000000000000001,0.62076916129462167,0.75494271794279422,0.86759692555366541,1,0.41734645377580032
0.32250000000000001,0.6185940364837087,0.75289756786206519,0.86639676943108601,1,0.41709176187730429
0.32500000000000001,0.61642310532512923,0.75085003227903246,0.86519339495440595,1,0.41683932457372325
0.32750000000000001,0.6142563042527428,0.74880010082112514,0.86398678254806993,1,0.41658912083549937
0.33000000000000002,0.61209357055567559,0.74674776303411294,0.86277691244706356,1,0.41634114272901168
0.33250000000000002,0.60993484235603679,0.74469300838116581,0.86156376469438078,1,0.41609537018889969
0.33500000000000002,0.6077800585872758,0.74263582624189906,0.86034731913844786,1,0.41585177141599716
0.33750000000000002,0.6056291589731545,0.74057620591140183,0.85912755543050412,1,0.41561033345346882
0.34000000000000002,0.60348208400731418,0.73851413659925447,0.85790445302193719,1,0.41537103140962917
0.34250000000000003,0.6013387749334087,0.73644960742852672,0.85667799116157162,1,0.41513385930556346
0.34500000000000003,0.59919917372579168,0.73438260743476269,0.85544814889291132,1,0.41489879919391232
0.34750000000000003,0.59706322307072646,0.73231312556494943,0.85421490505133302,1,0.41466580885749449
0.35000000000000003,0.59493086634810588,0.73024115067647044,0.85297823826123109,1,0.4144349080946888
0.35249999999999998,0.59280204761366218,0.72816667153604053,0.85173812693311235,1,0.41420605537842042
0.35499999999999998,0.59067671158164514,0.72608967681862591,0.85049454926063917,1,0.41397924659780533
0.35749999999999998,0.58855480360795676,0.72401015510634681,0.84924748321762067,1,0.41375445328830307
0.35999999999999999,0.58643626967371987,0.72192809488736231,0.84799690655495008,1,0.41353165962467564
0.36249999999999999,0.5843210563692689,0.71984348455473857,0.84674279679748765,1,0.41331086251019378
0.36499999999999999,0.58220911087854599,0.71775631240529625,0.84548513124088842,1,0.41309204060123583
0.36749999999999999,0.58010038096388583,0.71566656663844319,0.84422388694837136,1,0.41287518522470684
0.37,0.57799481495117999,0.71357423535498554,0.84295904074743144,1,0.41266025737515583
0.3725,0.57589236171540004,0.71147930655592151,0.84169056922649199,1,0.41244727954150878
0.375,0.57379297066647283,0.70938176814121323,0.84041844873149629,1,0.41223621339663252
0.3775,0.5716965917354927,0.70728160790854144,0.83914265536243526,1,0.41202704528925932
0.38,0.56960317536125615,0.70517881355203804,0.83786316496981517,1,0.41181978023845545
0.38250000000000001,0.56751267247711257,0.70307337266099801,0.83657995315105549,1,0.4116143807935192
0.38500000000000001,0.56542503449811354,0.70096527271857156,0.83529299524682399,1,0.41141086471191607
0.38750000000000001,0.56334021330845774,0.6988545011004319,0.83400226633730268,1,0.41120918291290726
0.39000000000000001,0.56125816124921024,0.69674104507342349,0.83270774123838309,1,0.41100934146182971
0.39250000000000002,0.55917883110629829,0.69462489179418685,0.8314093944977925,1,0.41081134058880692
0.39500000000000002,0.55710217609876411,0.69250602830776065,0.83010720039114472,1,0.41061515645078606
0.39750000000000002,0.55502814986727056,0.69038444154615819,0.82880113291791879,1,0.41042076542155426
0.40000000000000002,0.55295670646284867,0.68826011832692346,0.82749116579736059,1,0.4102281806778007
0.40250000000000002,0.55088780033588014,0.68613304535166109,0.82617727246430617,1,0.41003736692104725
0.40500000000000003,0.54882138632530308,0.68400320920453961,0.82485942606492535,1,0.40984833781651808
0.40750000000000003,0.54675741964803692,0.68187059635077185,0.82353759945238492,1,0.40966106460247842
0.41000000000000003,0.54469585588861502,0.67973519313506692,0.82221176518242634,1,0.40947554930769708
0.41250000000000003,0.5426366509890197,0.67759698578005845,0.8208818955088597,1,0.4092917636850224
0.41500000000000004,0.5405797612387121,0.6754559603847029,0.81954796237896954,1,0.409109710132806
0.41749999999999998,0.53852514326484768,0.67331210292265053,0.81820993742882997,1,0.40892937915698785
0.41999999999999998,0.5364727540226738,0.67116539924058893,0.81686779197853054,1,0.40875077955755984
0.42249999999999999,0.53442255078609957,0.6690158350565576,0.81552149702730536,1,0.40857386599180068
0.42499999999999999,0.53237449113843271,0.66686339595823185,0.81417102324856838,1,0.4083986597809085
0.42749999999999999,0.53032853296327931,0.66470806740117683,0.81281634098484912,1,0.40822513409620209
0.42999999999999999,0.52828463443559515,0.66254983470707074,0.81145742024262646,1,0.40805328059489365
0.4325,0.526242754012888,0.6603886830618958,0.81009423068706155,1,0.40788310913248482
0.435,0.52420285042656256,0.65822459751409856,0.80872674163662295,1,0.40771458744248851
0.4375,0.52216488267340244,0.65605756297271467,0.80735492205760406,1,0.40754772594311955
0.44,0.52012881000718414,0.65388756420546135,0.80597874055852836,1,0.40738250479290222
0.4425,0.5180945919304174,0.65171458583679476,0.80459816538444195,1,0.40721894076059634
0.44500000000000001,0.51606218818620886,0.64953861234593269,0.80321316441108959,1,0.40705699043838983
0.44750000000000001,0.51403155875023909,0.64735962806484026,0.80182370513896939,1,0.40689667697876764
0.45000000000000001,0.51200266382285353,0.64517761717617805,0.80042975468726596,1,0.40673797530369393
0.45250000000000001,0.50997546382126102,0.64299256371121449,0.79903127978765842,1,0.4065808849079563
0.45500000000000002,0.50794991937183087,0.6408044515476975,0.79762824677799704,1,0.40642539925685889
0.45750000000000002,0.50592599130249094,0.63861326440768695,0.79622062159585127,1,0.40627150602954881
0.46000000000000002,0.50390364063521698,0.63641898585534706,0.79480836977191804,1,0.40611920526365858
0.46250000000000002,0.50188282857861188,0.63422159929469724,0.79339145642329456,1,0.40596850896417835
0.46500000000000002,0.49986351652056782,0.63202108796731948,0.79196984624660594,1,0.4058193692946534
0.46750000000000003,0.49784566602101005,0.62981743495002418,0.79054350351098734,1,0.40567182888826159
0.47000000000000003,0.4958292388047168,0.62761062315246896,0.7891123920509161,1,0.40552583424124738
0.47250000000000003,0.4938141967542094,0.625400635314734,0.7876764752588894,1,0.40538142218460765
0.47500000000000003,0.49180050190271385,0.62318745400484976,0.78623571607794285,1,0.40523856372068423
0.47750000000000004,0.48978811642718284,0.62097106161627691,0.78479007699400916,1,0.40509725395131896
0.47999999999999998,0.4877770026413818,0.61875144036533813,0.78333952002810647,1,0.40495750616703158
0.48249999999999998,0.48576712298902802,0.61652857228859748,0.78188400672835867,1,0.40481929798804911
0.48499999999999999,0.48375844003698615,0.61430243924019157,0.78042349816183909,1,0.40468263695802842
0.48749999999999999,0.48175091646851048,0.61207302288910659,0.77895795490623121,1,0.40454750093002673
0.48999999999999999,0.47974451507653393,0.60984030471640049,0.77748733704130912,1,0.40441390403242561
0.49249999999999999,0.477739198756998,0.60760426601237127,0.7760116041402223,1,0.40428183626852293
0.495,0.47573493050222293,0.60536488787366827,0.77453071526058725,1,0.40415129410570755
0.4975,0.47373167339431138,0.60312215120034585,0.7730446289353784,1,0.40402226195657731
0.5,0.47172939059858388,0.60087603669285616,0.77155330316361193,1,0.4038947785828198
0.50250000000000006,0.46972804535704255,0.59862652484898204,0.77005669540081645,0.99998196623684776,0.40376878085405671
0.505,0.467727600981859,0.59637359596070882,0.7685547625492869,0.99992786404566159,0.4036443136513721
0.50750000000000006,0.46572802084888393,0.59411723011102735,0.76704746094811271,0.9998376907209825,0.40352135018630891
0.51000000000000001,0.46372926839117357,0.59185740717067725,0.76553474636297703,0.99971144175281001,0.40339988789102033
0.51249999999999996,0.46173130709253252,0.58959410679481783,0.76401657397571665,0.99954911082524833,0.40327994218677954
0.51500000000000001,0.45973410048106328,0.58732730841963243,0.76249289837363965,0.99935068981461039,0.40316149278856428
0.51749999999999996,0.4577376121227289,0.58505699125886146,0.76096367353859162,0.99911616878697529,0.40304454346459095
0.52000000000000002,0.45574180561491545,0.5827831343002603,0.75942885283576245,0.99884553599520176,0.40292909226118129
0.52249999999999996,0.45374664457999703,0.58050571630198655,0.75788838900223077,0.99853877787539347,0.40281513739189456
0.52500000000000002,0.45175209265889876,0.578224715788906,0.75634223413523094,0.99819587904281004,0.4027026829915723
0.52749999999999997,0.4497581135046525,0.57594011104882403,0.75479033968014209,0.99781682228722768,0.40259170983244652
0.53000000000000003,0.4477646707759434,0.57365188012863222,0.75323265641818582,0.99740158856773964,0.40248223434382036
0.53249999999999997,0.44577172813064447,0.5713600008303743,0.7516691344538261,0.99695015700699574,0.40237424944967143
0.53500000000000003,0.4437792492193342,0.56906445070722678,0.75009972320186258,0.99646250488487653,0.40226774815122895
0.53749999999999998,0.44178719767879476,0.56676520705939104,0.74852437137420758,0.99593860763159547,0.40216274755739295
0.54000000000000004,0.43979553712548553,0.56446224692989488,0.74694302696633785,0.99537843882022581,0.40205922305328695
0.54249999999999998,0.43780423114899253,0.56215554710030324,0.74535563724340925,0.99478197015864533,0.4019571919834376
0.54500000000000004,0.43581324330544446,0.55984508408633293,0.74376214872602797,0.99414917148089299,0.40185665405286308
0.54749999999999999,0.43382253711089697,0.55753083413336946,0.74216250717566645,0.99348001073793191,0.40175759729126409
0.55000000000000004,0.43183207603467777,0.55521277321188434,0.74055665757970679,0.99277445398780828,0.40166002146371271
0.55249999999999999,0.42984182349269107,0.55289087701274753,0.73894454413611299,0.99203246538520395,0.40156393880598124
0.55500000000000005,0.42785174284067684,0.55056512094243626,0.73732611023770855,0.99125400717036882,0.4014693435637135
0.5575,0.42586179736742036,0.54823548011813195,0.73570129845605303,0.99043903965742852,0.40137623642286507
0.56000000000000005,0.42387195028790936,0.54590192936270721,0.73407005052490315,0.98958752122205551,0.40128461746229588
0.5625,0.42188216473643436,0.5435644431995964,0.73243230732324793,0.98869940828849745,0.40119448895543958
0.56500000000000006,0.41989240375962844,0.54122299584754641,0.73078800885790018,0.98777465531594688,0.40110585650886482
0.5675,0.41790263030944019,0.53887756121524755,0.72913709424563378,0.98681321478424711,0.40101870993165323
0.57000000000000006,0.41591280723603952,0.53652811289583613,0.72747950169484921,0.98581503717891972,0.40093305642670024
0.57250000000000001,0.41392289728064946,0.53417462416127037,0.72581516848675642,0.98478007097550291,0.40084890653950034
0.57500000000000007,0.41193286306829879,0.53181706795656936,0.72414403095605362,0.98370826262318578,0.40076622948074458
0.57750000000000001,0.40994266710049443,0.52945541689391906,0.72246602447109098,0.98259955652772868,0.4006850716086014
0.57999999999999996,0.40795227174780369,0.52708964324663243,0.72078108341349922,0.98145389503365366,0.40060541661116517
0.58250000000000002,0.40596163924234951,0.52471971894296843,0.71908914115726452,0.98027121840568976,0.40052724769669479
0.58499999999999996,0.40397073167020403,0.52234561555979719,0.71739013004723684,0.97905146480945948,0.40045058654358928
0.58750000000000002,0.40197951096368539,0.51996730431611393,0.71568398137704425,0.97779457029138839,0.40037544518936041
0.58999999999999997,0.399987938893544,0.51758475606639054,0.71397062536640155,0.97650046875782415,0.40030180876508908
0.59250000000000003,0.39799597706104062,0.5151979412937655,0.71224999113778753,0.97516909195334212,0.40022968627951694
0.59499999999999997,0.39600358688990489,0.5128068301030636,0.71052200669247134,0.97380036943822523,0.40015908853933541
0.59750000000000003,0.39401072961817274,0.51041139221364029,0.70878659888586404,0.97239422856509417,0.40008998954595987
0.59999999999999998,0.39201736628989503,0.50801159695204823,0.70704369340217632,0.9709505944546688,0.40002243598311166
0.60250000000000004,0.39002345774671143,0.50560741324451608,0.70529321472835138,0.96946938997064158,0.39995640385449471
0.60499999999999998,0.38802896461928627,0.50319880960923669,0.70353508612725613,0.96795053569363954,0.39989191100361471
0.60750000000000004,0.38603384731859541,0.50078575414845827,0.70176922961009569,0.9663939498942492,0.39982893471823133
0.60999999999999999,0.38403806602706259,0.49836821454037,0.69999556590803147,0.96479954850508731,0.39976751251238746
0.61250000000000004,0.38204158068953487,0.49594615803077891,0.69821401444297038,0.96316724509188312,0.39970764194965991
0.61499999999999999,0.3800443510040929,0.49351955142456877,0.69642449329749667,0.96149695082355513,0.39964931028825551
0.61750000000000005,0.37804633641268792,0.49108836107693282,0.6946269191839145,0.95978857444124688,0.3995925401885887
0.62,0.37604749609159682,0.4886525528843777,0.69282120741237063,0.95804202222629975,0.39953733771346184
0.62250000000000005,0.374047788941691,0.48621209227548462,0.69100727185802324,0.95625719796712716,0.39948370233507546
0.625,0.37204717357850792,0.48376694420142613,0.68918502492722045,0.95443400292496505,0.39943163335195825
0.62750000000000006,0.37004560832211808,0.48131707312622313,0.68735437752265427,0.95257233579846001,0.39938112987833307
0.63,0.36804305118678182,0.47886244301674225,0.68551523900744893,0.95067209268706598,0.39933223234791398
0.63250000000000006,0.36603945987038145,0.47640301733241414,0.68366751716814711,0.94873316705320954,0.39928491935231253
0.63500000000000001,0.36403479174362596,0.47393875901467353,0.68181111817655027,0.94675544968319325,0.39923921084465469
0.63750000000000007,0.36202900383901404,0.47146963047610418,0.67994594655036833,0.94473882864678893,0.39919510216367665
0.64000000000000001,0.36002205283954902,0.46899559358928128,0.67807190511263771,0.94268318925549233,0.39915260067423552
0.64249999999999996,0.3580138950671925,0.46651660967530084,0.67618889494985468,0.94058841401938387,0.39911172584651061
0.64500000000000002,0.35600448647104876,0.46403263949198453,0.67429681536878006,0.93845438260256364,0.39907247965902992
0.64749999999999996,0.35399378261526865,0.46154364322174801,0.67239556385185717,0.93628097177710634,0.39903487621065831
0.65000000000000002,0.35198173866665827,0.45904958045912159,0.67048503601119402,0.93406805537549109,0.39899890620542022
0.65249999999999997,0.34996830938198659,0.45655041019791104,0.66856512554104919,0.93181550424145632,0.39896459615280716
0.65500000000000003,0.34795344909497217,0.45404609081798314,0.66663572416876438,0.92952318617922625,0.39893195509930779
0.65749999999999997,0.34593711170294411,0.45153658007166614,0.66469672160407933,0.92719096590105554,0.39890098055721179
0.66000000000000003,0.34391925065315609,0.44902183506974686,0.66274800548676382,0.92481870497302998,0.39887168810336082
0.66249999999999998,0.34189981892874566,0.44650181226705243,0.66078946133249949,0.92240626175907237,0.39884408771114671
0.66500000000000004,0.33987876903431991,0.44397646744760033,0.65882097247693816,0.91995349136307991,0.39881818967542038
0.66749999999999998,0.3378560529811554,0.44144575570930006,0.6568424200178633,0.91746024556913697,0.39879399870900456
0.67000000000000004,0.33583162227199259,0.43890963144818934,0.65485368275537104,0.91492637277972766,0.39877154352428001
0.67249999999999999,0.33380542788541395,0.4363680483421884,0.65285463712999492,0.91235171795188008,0.39875080585282857
0.67500000000000004,0.3317774202597803,0.43382095933435283,0.6508451571586793,0.90973612253116609,0.39873182693575926
0.67749999999999999,0.3297475492767164,0.43126831661560461,0.64882511436851675,0.90707942438347711,0.39871462471335134
0.68000000000000005,0.32771576424411852,0.42871007160692343,0.64679437772814752,0.90438145772449385,0.39869915528416833
0.6825,0.32568201387866935,0.42614617494097534,0.64475281357672387,0.90164205304676281,0.39868549979962392
0.68500000000000005,0.32364624628783689,0.42357657644315599,0.64270028555033276,0.8988610370442901,0.39867363854667759
0.6875,0.32160840895133652,0.42100122511202692,0.64063665450576124,0.89603823253455739,0.39866358226340304
0.69000000000000006,0.31956844870203427,0.41842006909911872,0.63856177844149231,0.89317345837785667,0.39865534493950755
0.6925,0.31752631170626355,0.41583305568807671,0.63647551241580325,0.89026652939384543,0.39864895281010854
0.69500000000000006,0.31548194344353486,0.41324013127312054,0.63437770846183772,0.88731725627520663,0.39864442072023676
0.69750000000000001,0.31343528868561032,0.41064124133679142,0.63226821549951295,0.88432544549830161,0.39864174622198612
0.70000000000000007,0.31138629147491242,0.40803633042695608,0.63014687924412027,0.88129089923069259,0.39864096280468247
0.70250000000000001,0.30933489510224521,0.40542534213303683,0.62801354211146165,0.87821341523541097,0.39864209260334282
0.70499999999999996,0.30728104208378743,0.40280821906143338,0.62586804311936395,0.87509278677183211,0.39864511685069076
0.70750000000000002,0.30522467413733406,0.40018490281010571,0.62371021778540026,0.87192880249302218,0.39865008822949966
0.70999999999999996,0.30316573215775011,0.39755533394227766,0.62153989802063947,0.86872124633940462,0.39865701854826197
0.71250000000000002,0.30110415619159719,0.3949194519592254,0.61935691201923182,0.8654698974285927,0.39866590831885251
0.71499999999999997,0.29903988541090221,0.39227719527211108,0.61716108414363247,0.8621745299412249,0.39867679407473305
0.71750000000000003,0.29697285808602208,0.38962850117281711,0.61495223480525019,0.85883491300262826,0.39868968926031234
0.71999999999999997,0.29490301155756965,0.38697330580374079,0.61273018034029636,0.85545081056013073,0.39870461381414934
0.72250000000000003,0.29283028220735163,0.38431154412649698,0.61049473288059752,0.85202198125582984,0.39872158826687559
0.72499999999999998,0.29075460542827569,0.38164314988948517,0.60824570021911972,0.84854817829461582,0.39874063376929914
0.72750000000000004,0.28867591559317707,0.37896805559426355,0.60598288566993874,0.84502914930723572,0.39876176618999776
0.72999999999999998,0.28659414602251393,0.37628619246068112,0.60370608792237346,0.84146463620817558,0.39878503754319994
0.73250000000000004,0.28450922895087727,0.37359749039070272,0.60141510088898276,0.83785437504812132,0.39881041166387599
0.73499999999999999,0.28242109549225769,0.37090187793087204,0.59910971354710973,0.83419809586074911,0.39883798375971408
0.73750000000000004,0.28032967560400956,0.36819928223334469,0.59678970977363344,0.83049552250357983,0.39886770697532387
0.73999999999999999,0.2782348980494474,0.36548962901542337,0.59445486817257265,0.82674637249261784,0.39889966589560699
0.74250000000000005,0.27613669035900901,0.36277284251752295,0.59210496189515749,0.82295035683047735,0.39893386291898542
0.745,0.27403497878991079,0.36004884545948779,0.58973975845196991,0.819107179827683,0.39897030715641124
0.74750000000000005,0.2719296882842227,0.35731755899518303,0.58735901951671232,0.81521653891681289,0.39900906772186262
0.75,0.26982074242527898,0.35457890266526992,0.58496250072115619,0.81127812445913283,0.39905013174006054
0.75250000000000006,0.26770806339234354,0.35183279434807646,0.58254995144077504,0.8072916195433455,0.39909355231836496
0.755,0.26559157191343524,0.34907915020846719,0.58012111457054205,0.80325669977606429,0.39913935390063643
0.75750000000000006,0.2634711872162202,0.34631788464460506,0.57767572629033781,0.79917303306358578,0.39918756110084658
0.76000000000000001,0.26134682697686806,0.34354891023250378,0.57521351581937308,0.79504027938452226,0.39923822631956279
0.76250000000000007,0.25921840726676282,0.34077213766824621,0.57273420515899487,0.79085809055280998,0.39929136279499772
0.76500000000000001,0.25708584249695476,0.33798747570775334,0.57023750882319579,0.78662610997060112,0.3993470116240132
0.76750000000000007,0.25494904536022833,0.3351948311039662,0.56772313355610382,0.78234397237049469,0.39940520826429454
0.77000000000000002,0.252807926770658,0.33239410854130513,0.56519077803567885,0.77801130354653769,0.39946598329473726
0.77249999999999996,0.25066239580050909,0.32958521056725643,0.56264013256277978,0.77362772007339209,0.39952939279308469
0.77500000000000002,0.24851235961433923,0.32676803752092715,0.56007087873471828,0.76919282901301378,0.39959545174351996
0.77749999999999997,0.24635772340013576,0.32394248745839993,0.55748268910234144,0.76470622760815776,0.39966423109529026
0.78000000000000003,0.24419839029732721,0.32110845607470523,0.55487522680961665,0.76016750296196556,0.39973573508634341
0.78249999999999997,0.24203426132147998,0.31826583662222024,0.55224814521462118,0.75557623170285249,0.39981002633198354
0.78500000000000003,0.23986523528549089,0.31541451982528546,0.54960108749074899,0.75093197963384639,0.39988716787839773
0.78749999999999998,0.23769120871706828,0.31255439379082223,0.54693368620686311,0.74623430136548108,0.39996717423125411
0.79000000000000004,0.23551207577227562,0.30968534391470692,0.54424556288502124,0.74148273993127378,0.40005010588129569
0.79249999999999998,0.23332772814490393,0.30680725278365872,0.54153632753429382,0.73667682638475773,0.40013600472226063
0.79500000000000004,0.23113805497141304,0.30392000007235837,0.53880557815908159,0.73181607937695503,0.4002249444263109
0.79749999999999999,0.22894294273117066,0.3010234624355157,0.53605290024020968,0.7269000047131049,0.40031695541989126
0.80000000000000004,0.22674227514169168,0.29811751339456338,0.53327786618693607,0.72192809488736231,0.40041208616558888
0.80249999999999999,0.22453593304855982,0.29520202321864802,0.53048003475785943,0.71689982859409862,0.40051042708852586
0.80500000000000005,0.22232379430969271,0.29227685879954868,0.52765895044854949,0.71181467021431954,0.40061200547197601
0.8075,0.22010573367357794,0.28934188352013734,0.52481414284353289,0.70667206927561188,0.40071691480181432
0.81000000000000005,0.21788162265108563,0.28639695711595614,0.52194512593007292,0.70147145988389725,0.40082517500313658
0.8125,0.21565132938042711,0.28344193552945868,0.51905139737095896,0.69621226012514581,0.40093687734413408
0.81500000000000006,0.21341471848479548,0.28047667075642341,0.51613243773327477,0.69089387143504066,0.40105210880985548
0.8175,0.21117165092218754,0.27750101068400795,0.51318770966985605,0.68551567793443913,0.40117089473475442
0.82000000000000006,0.20892198382686145,0.27451479891986769,0.51021665704984154,0.68007704572827976,0.40129334226897095
0.82250000000000001,0.20666557034184457,0.27151787461172039,0.50721870403440783,0.67457732216540756,0.40141951298080569
0.82500000000000007,0.20440225944184712,0.26851007225667289,0.50419325409340532,0.66901583505655748,0.40154949844801502
0.82750000000000001,0.20213189574589235,0.26549122149958387,0.50113968895822092,0.6633918918475179,0.40168338164823109
0.83000000000000007,0.19985431931890185,0.26246114691965916,0.49805736750574903,0.65770477874421929,0.40182123676361758
0.83250000000000002,0.19756936546141893,0.25941966780441322,0.49494562456785762,0.65195375978622205,0.40196315978430885
0.83499999999999996,0.19527686448656681,0.25636659791004907,0.49180376966018768,0.64613807586474636,0.40210923818998595
0.83750000000000002,0.19297664148326663,0.25330174520722354,0.48863108562351781,0.64025694368105035,0.40225958170755455
0.83999999999999997,0.19066851606464183,0.25022491161107063,0.48542682717024166,0.63430955464056615,0.40241430439699005
0.84250000000000003,0.18835230210043633,0.24713589269424441,0.48219021932774225,0.62829507367777204,0.40257345845594822
0.84499999999999997,0.18602780743216388,0.24403447738163411,0.47892045576959819,0.62221263800631343,0.40273721502294862
0.84750000000000003,0.18369483356957572,0.2409204476252601,0.47561669702460047,0.6160613557883331,0.40290566626323493
0.84999999999999998,0.1813531753668981,0.23779357805772811,0.47227806855247645,0.60984030471640049,0.40307892154895564
0.85250000000000004,0.17900262067713132,0.23465363562244038,0.46890365867401673,0.60354853050074597,0.4032571203173767
0.85499999999999998,0.17664294998253188,0.23150037917859204,0.46549251634193067,0.59718504525378413,0.40344040127544528
0.85750000000000004,0.17427393599919436,0.2283335590787666,0.46204364873721088,0.59074882576306242,0.40362890422054853
0.85999999999999999,0.17189534325344122,0.2251529167167223,0.45855601867404949,0.58423881164285596,0.40382276362872277
0.86250000000000004,0.16950692762746722,0.22195818404269202,0.45502854179435342,0.57765390335356315,0.40402213290753952
0.86499999999999999,0.16710843587141733,0.21874908304323956,0.45146008353066736,0.57099296007688971,0.404227207477799
0.86750000000000005,0.16469960507875001,0.21552532518237152,0.44784945581372548,0.56425479743345941,0.4044380916321611
0.87,0.16228016212138724,0.21228661080024208,0.44419541349793634,0.55743818502798903,0.40465502818424243
0.87250000000000005,0.15984982304073783,0.20903262846535517,0.44049665047472653,0.55054184380543725,0.40487815141962807
0.875,0.15740829239022647,0.20576305427569005,0.43675179543982401,0.5435644431995964,0.40510770983718786
0.87750000000000006,0.15495526252441991,0.20247755110362442,0.43295940727610605,0.53650459805335948,0.40534389027071044
0.88,0.15249041282925058,0.19917576777890078,0.42911797000852342,0.52936086528736437,0.40558691392135438
0.88250000000000006,0.15001340888713013,0.19585733820315926,0.42522588728166605,0.52213174029078546,0.40583700293416292
0.88500000000000001,0.14752390156996251,0.19252188038873352,0.42128147630365875,0.51481565300471543,0.40609441714579514
0.88750000000000007,0.14502152605213253,0.18916899541344667,0.41728296119204977,0.50741096366469673,0.4063594192222354
0.89000000000000001,0.1425059007344962,0.18579826628204821,0.41322846564799676,0.499915958164528,0.40663230629322072
0.89250000000000007,0.13997662606915059,0.18240925668364136,0.40911600487407301,0.4923288429982775,0.40691334623510311
0.89500000000000002,0.13743328327334259,0.17900150963297343,0.40494347663813018,0.48464773973144537,0.40720287037205244
0.89749999999999996,0.13487543291918488,0.1755745459817139,0.40070865137041417,0.47687067894518265,0.40750118812786895
0.90000000000000002,0.13230261338389088,0.17212786278381689,0.39640916116311387,0.46899559358928117,0.4078086943586679
0.90249999999999997,0.12971433914293384,0.16866093149667027,0.39204248752008253,0.46102031166998381,0.40812575825480801
0.90500000000000003,0.12711009888580016,0.16517319599690963,0.38760594767887202,0.45294254818728313,0.40845278458538542
0.90749999999999997,0.12448935343078743,0.16166407038643768,0.38309667929654123,0.44475989622290318,0.40879023225656042
0.91000000000000003,0.12185153341144016,0.15813293656020697,0.37851162325372961,0.43646981706410287,0.40913856267826371
0.91249999999999998,0.11919603670263182,0.15457914150257709,0.37384750428676788,0.42806962922930636,0.40949827964895386
0.91500000000000004,0.11652222554876852,0.15100199427334918,0.3691008091031785,0.41955649623854696,0.40986993927910365
0.91749999999999998,0.11382942334993386,0.14740076263770352,0.36426776156942831,0.41092741294400464,0.41025413019316376
0.92000000000000004,0.11111691105370605,0.14377466928591837,0.35934429447799648,0.40217919020227272,0.41065150277931062
0.92249999999999999,0.10838392309051341,0.14012288757857794,0.35432601729971397,0.39330843762902656,0.41106277558763382
0.92500000000000004,0.10562964277829615,0.13644453674049775,0.34920817920147018,0.38431154412649698,0.41148868026019086
0.92749999999999999,0.10285319710729926,0.13273867641120596,0.34398562645177133,0.37518465581218069,0.41193005547182004
0.93000000000000005,0.10005365079725485,0.12900430044069527,0.33865275313777676,0.36592365090022305,0.41238782508485095
0.9325,0.097229999495983793,0.12524032979525399,0.33320344386477513,0.35652411099068138,0.41286297460596555
0.93500000000000005,0.094381161959153345,0.12144560440805383,0.32763100678535567,0.34698128810061329,0.41335664700806274
0.9375,0.091505971013723597,0.11761887377091787,0.32192809488736235,0.33729006661701388,0.41387000859019563
0.94000000000000006,0.088603163059914267,0.11375878601468374,0.31608661292452217,0.32744491915447599,0.41440445100179324
0.9425,0.085671365804861538,0.10986387516225059,0.31009760665586628,0.31743985504573036,0.41496148550717366
0.94500000000000006,0.082709083840574266,0.10593254615571576,0.30395113010504937,0.30726835986075945,0.41554280115606018
0.94750000000000001,0.079714681572487081,0.1019630571499557,0.29763608526548507,0.29692332391173032,0.416150288571075
0.95000000000000007,0.076686362862933205,0.097953498419458329,0.2911400269261622,0.28639695711595581,0.41678613971471745
0.95250000000000001,0.073622146561916846,0.093901767028554128,0.28444892287503226,0.27568068679876506,0.41745280311731642
0.95500000000000007,0.070519836834456603,0.089805536145780726,0.27754685634854337,0.26476503393568035,0.41815310008303319
0.95750000000000002,0.067376986827705432,0.085662217508507346,0.27041565277098278,0.25363946182843877,0.41889028788564431
0.95999999999999996,0.06419085370323066,0.081468915014354298,0.26303440583379406,0.2422921890824149,0.41966815814022579
0.96250000000000002,0.060958342313880046,0.077222366653513466,0.25537886762764239,0.23070995569147637,0.42049117075228293
0.96499999999999997,0.057675933707961743,0.072918870875852707,0.24742065192241069,0.21887772653901111,0.42136458254185488
0.96750000000000003,0.054339592993960913,0.068554191802888187,0.23912617551090232,0.20677830986542209,0.42229478872202558
0.96999999999999997,0.05094464855349326,0.064123435097933695,0.23045522404836402,0.19439185783157631,0.42328942253871871
0.97250000000000003,0.04748563054525521,0.059620882184108992,0.22135896561236709,0.18169519976312717,0.42435809575213679
0.97499999999999998,0.04395604999560826,0.055039763728029122,0.21177712756988465,0.16866093149667033,0.42551274717891352
0.97750000000000004,0.040348088413173902,0.050371941743632992,0.2016338611696504,0.15525613787433562,0.42676877890508519
0.97999999999999998,0.036652147543745711,0.045607448997357962,0.19083146151180999,0.14144054254182076,0.42814642373176737
0.98250000000000004,0.032856170470346023,0.040733795347478195,0.17924040402774766,0.12716372266963555,0.42967327791688309
0.98499999999999999,0.028944567616304543,0.03573487177644237,0.16668265414583461,0.11236071009937681,0.43138846800585473
0.98750000000000004,0.024896410483252734,0.030589109590181355,0.15290169764383357,0.096944606062472932,0.43335011147744917
0.98999999999999999,0.02068213733801641,0.025266127727119968,0.13750352374993502,0.080793135895911236,0.43565154075053392
0.99250000000000005,0.01625682426313687,0.019719894607849172,0.11982432501631458,0.063721237854930085,0.43845813839449316
0.995,0.011543858807594133,0.013872163533918494,0.098568695183754884,0.045414692333794131,0.44211610099184251
0.99750000000000005,0.0063811245671939942,0.0075579751163252946,0.070389327891397083,0.025211865892934317,0.44762163626913637
1,0,0,0,0,0


==> data/depolarizing.csv <==
p,C,Upsilon,Flagged,UF,gap,delta,UF_upper
0,1,1,1,1,0,0,1
0.002,0.98859224226253883,0.99762255624891827,0.99724511249783654,0.99567408417880043,0.0070818419162615998,0.47435151030931277,0.99567410417874247
0.0040000000000000001,0.97918592866449894,0.99524511249783654,0.99449022499567308,0.99135252808530139,0.012166599420802449,0.46368344859819921,0.99135254808529594
0.0060000000000000001,0.97053594815507771,0.99286766874675481,0.99173533749350962,0.9870353636083018,0.016499415453224087,0.45546733313443505,0.98703538360823473
0.0080000000000000002,0.96237763967772161,0.99049022499567307,0.98898044999134616,0.98272262290739254,0.020344983229670932,0.44851541590854405,0.98272264290737676
0.01,0.95458530766620586,0.98811278124459134,0.98622556248918269,0.97841433841538827,0.023829030749182412,0.44236822270601167,0.97841435841538005
0.012,0.94708491965515229,0.98573533749350961,0.98347067498701923,0.9741105428407727,0.027025623185620407,0.43679039270319836,0.9741105628407617
0.014,0.93982755796799144,0.98335789374242788,0.98071578748485577,0.96981126917015759,0.029983711202166141,0.43164227521958443,0.96981128917002135
0.016,0.93277845524169312,0.98098044999134615,0.9779608999826922,0.96551655067077036,0.032738095429077241,0.42683298487960847,0.96551657067058427
0.018000000000000002,0.92591161631270358,0.97860300624026442,0.97520601248052874,0.96122642089295074,0.035314804580247161,0.42229946389783374,0.96122644089279841
0.02,0.91920686410408881,0.97622556248918269,0.97245112497836528,0.95694091367266743,0.03773404956857862,0.41799585140102596,0.95694093367255761
0.021999999999999999,0.91264808008368381,0.97384811873810095,0.96969623747620182,0.95266006313405804,0.040011983050374234,0.41388756410560856,0.95266008313394102
0.024,0.90622209015222832,0.97147067498701922,0.96694134997403836,0.94838390369197778,0.04216181353974946,0.40994776328665167,0.94838392369174895
0.026000000000000002,0.89991792456221165,0.96909323123593749,0.96418646247187489,0.94411247005457377,0.044194545492362125,0.40615512826810923,0.94411249005444697
0.028000000000000001,0.89372630691534016,0.96671578748485576,0.96143157496971143,0.93984579722587203,0.046119490310531863,0.40249239050285973,0.93984581722583471
0.029999999999999999,0.88763928990062324,0.96433834373377403,0.95867668746754797,0.93558392050838335,0.047944630607760108,0.39894533299437107,0.93558394050799143
0.032000000000000001,0.88164998859172494,0.9619608999826923,0.95592179996538451,0.9313268755057269,0.049676886914001961,0.39550208637491013,0.93132689550565739
0.034000000000000002,0.87575238067195948,0.95958345623161057,0.95316691246322105,0.92707469812527243,0.051322317453312949,0.39215262077446889,0.92707471812514541
0.036000000000000004,0.8699411538209032,0.95720601248052883,0.95041202496105759,0.92282742458079459,0.052886270759891385,0.38888837079462751,0.92282744458062116
0.037999999999999999,0.86421158711441426,0.9548285687294471,0.94765713745889413,0.91858509139514777,0.054373504280733509,0.38570195331944951,0.9185851113940926
0.040000000000000001,0.8585594574581793,0.95245112497836537,0.94490224995673067,0.91434773540295788,0.055788277944778586,0.38258695154227224,0.91434775540216806
0.042000000000000003,0.85298096477828433,0.95007368122728364,0.94214736245456721,0.91011539375333028,0.057134428975045948,0.3795377471635929,0.91011541375295613
0.043999999999999997,0.84747267149121808,0.9476962374762018,0.93939247495240374,0.90588810391256769,0.058415432421349611,0.37654938825197681,0.90588812391211426
0.045999999999999999,0.84203145300033655,0.94531879372512007,0.93663758745024017,0.90166590366691723,0.059634450666580685,0.37361748392451716,0.90166592366690279
0.048000000000000001,0.83665445681659767,0.94294134997403833,0.93388269994807671,0.89744883112531704,0.060794374308719368,0.37073811948437552,0.89744885112530048
0.050000000000000003,0.83133906850332973,0.9405639062229566,0.93112781244591325,0.89323692472217164,0.061897856218841918,0.36790778736119512,0.89323694472216963
0.052000000000000005,0.82608288307778255,0.93818646247187487,0.92837292494374979,0.88903022322013481,0.062947340142352259,0.36512333040281864,0.8890302432200976
0.053999999999999999,0.82088368081834806,0.93580901872079314,0.92561803744158633,0.88482876571290892,0.063945084894560855,0.36238189492364198,0.88482878571290213
0.056000000000000001,0.81573940666034483,0.93343157496971141,0.92286314993942287,0.88063259162805863,0.064893184967713791,0.35968089153329491,0.88063261162789119
0.058000000000000003,0.81064815253864819,0.93105413121862968,0.92010826243725941,0.87644174072984282,0.06579358819119463,0.35701796222918097,0.87644176072982105
0.059999999999999998,0.8056081421684238,0.92867668746754795,0.91735337493509594,0.87225625312204969,0.066648110953625883,0.35439095256939573,0.87225627312184284
0.062,0.80061771785711966,0.92629924371646621,0.91459848743293248,0.86807616925085807,0.067458451393738406,0.35179788800184797,0.86807618925064656
0.064000000000000001,0.79567532901972038,0.92392179996538448,0.91184359993076902,0.86390152990770097,0.068226200887980593,0.34923695361411777,0.86390154990769019
0.066000000000000003,0.79077952213084735,0.92154435621430275,0.90908871242860556,0.85973237623214804,0.068952854101300698,0.34670647672126037,0.85973239623211672
0.068000000000000005,0.78592893189578128,0.91916691246322102,0.9063338249264421,0.85556874971479591,0.069639817819014627,0.34420491181881974,0.85556876971472517
0.070000000000000007,0.78112227346098895,0.91678946871213929,0.90357893742427864,0.85141069220017229,0.070288418739183345,0.34173082752178641,0.85141071219985343
0.072000000000000008,0.77635833551551914,0.91441202496105756,0.90082404992211518,0.84725824588965148,0.070899910374132347,0.33928289517745475,0.84725826588939568
0.073999999999999996,0.77163597415943541,0.91203458120997583,0.89806916241995172,0.8431114533443772,0.071475479184941793,0.33685987889849495,0.84311147334426773
0.075999999999999998,0.76695410743554948,0.90965713745889409,0.89531427491778826,0.83897035748819593,0.072016250052646447,0.33446062680608973,0.83897037748785253
0.078,0.76231171043711476,0.90727969370781236,0.89255938741562479,0.83483500161060453,0.072523291173489768,0.33208406330690077,0.83483502161050138
0.080000000000000002,0.75770781091758521,0.90490224995673063,0.88980449991346122,0.83070542936969771,0.0729976184521125,0.32972918226093595,0.83070544936945245
0.082000000000000003,0.75314148533964176,0.9025248062056489,0.88704961241129776,0.82658168479512961,0.073440199455487853,0.32739504091740607,0.82658170479501614
0.084000000000000005,0.7486118553098815,0.90014736245456717,0.8842947249091343,0.82246381229108034,0.073851956981198841,0.3250807545142303,0.82246383229103237
0.086000000000000007,0.74411808435322957,0.89776991870348544,0.88153983740697084,0.81835185663922871,0.074233772285999144,0.32278549145743668,0.81835187663857911
0.087999999999999995,0.73965937498754952,0.89539247495240371,0.87878494990480738,0.81424586300173185,0.074586488014182328,0.32050846900422875,0.81424588300150047
0.089999999999999997,0.73523496606431937,0.89301503120132197,0.87603006240264392,0.81014587692420659,0.074910910859887214,0.31824894938802267,0.81014589692419658
0.091999999999999998,0.73084413034579354,0.89063758745024024,0.87327517490048046,0.80605194433871741,0.075207813992923866,0.31600623633118596,0.80605196433868698
0.094,0.72648617229293655,0.88826014369915851,0.87052028739831699,0.80196411156676828,0.075477939273831729,0.31377967189936323,0.8019641315662589
0.096000000000000002,0.72216042604169062,0.88588269994807678,0.86776539989615353,0.79788242532229181,0.075721999280601193,0.31156863365810455,0.79788244532213759
0.098000000000000004,0.71786625354795386,0.88350525619699505,0.86501051239399007,0.79380693271464375,0.075940679166689895,0.30937253209527488,0.79380695271463242
0.10000000000000001,0.71360304288404386,0.88112781244591332,0.86225562489182661,0.78973768125159749,0.076134638367553631,0.30719080828233392,0.78973770125135634
0.10200000000000001,0.70937020667149198,0.87875036869483159,0.85950073738966315,0.78567471884233298,0.076304512170840999,0.30502293174599565,0.78567473884167016
0.10400000000000001,0.70516718063679928,0.87637292494374974,0.85674584988749958,0.7816180938004289,0.076450913163629619,0.30286839852861158,0.78161811379952351
0.106,0.70099342227832306,0.87399548119266812,0.85399096238533623,0.77756785484684832,0.076574432568525252,0.30072672941724293,0.77756787484663414
0.108,0.69684840963380801,0.87161803744158639,0.85123607488317266,0.77352405111292044,0.076675641479112433,0.29859746832386652,0.77352407111261101
0.11,0.69273164013924027,0.86924059369050455,0.84848118738100919,0.76948673214331542,0.076755092004075154,0.29648018080138122,0.76948675214278239
0.112,0.68864262957071687,0.86686314993942282,0.84572629987884573,0.76545594789901561,0.076813318328298741,0.29437445268191015,0.76545596789873205
0.114,0.68458091106191921,0.86448570618834109,0.84297141237668227,0.76143174876027198,0.07685083769835277,0.292279888825349,0.7614317687591643
0.11600000000000001,0.68054603419055382,0.86210826243725935,0.84021652487451881,0.75741418552955597,0.076868151339002155,0.29019611196762918,0.7574142055291645
0.11800000000000001,0.67653756412781463,0.85973081868617762,0.83746163737235535,0.75340330943449763,0.076865745306682998,0.28812276165920925,0.75340332943389132
0.12,0.67255508084552362,0.85735337493509589,0.83470674987019189,0.7493991721308092,0.076844091285285576,0.28605949328543606,0.7493991921306451
0.122,0.66859817837614333,0.85497593118401416,0.83195186236802843,0.74540182570519542,0.076803647329052094,0.28400597716126219,0.74540184570516399
0.124,0.66466646412132235,0.85259848743293243,0.82919697486586497,0.74141132267824772,0.076744858556925366,0.28196189769370511,0.74141134267743047
0.126,0.66075955820506582,0.8502210436818507,0.82644208736370151,0.73742771600731827,0.076668157802252446,0.2799269526059846,0.73742773600693412
0.128,0.65687709286797946,0.84784359993076897,0.82368719986153804,0.73345105908937414,0.076573966221394674,0.27790085221801802,0.73345107908921137
0.13,0.65301871189938665,0.84546615617968723,0.82093231235937458,0.72948140576382925,0.076462693864442599,0.27588331877847638,0.72948142576335739
0.13200000000000001,0.64918407010439494,0.8430887124286055,0.81817742485721112,0.72551881031535514,0.076334740210960206,0.27387408584398476,0.72551883031518138
0.13400000000000001,0.64537283280327462,0.84071126867752377,0.81542253735504766,0.72156332747665775,0.076190494673383125,0.27187289770173689,0.72156334747657314
0.13600000000000001,0.64158467536072505,0.83833382492644204,0.8126676498528842,0.71761501243123316,0.076030337070508103,0.26987950883139777,0.71761503243068836
0.13800000000000001,0.6378192827428435,0.83595638117536031,0.80991276235072074,0.71367392081609049,0.075854638073246994,0.26789368340444614,0.71367394081552338
0.14000000000000001,0.63407634909977673,0.83357893742427858,0.80715787484855717,0.70974010872443782,0.075663759624661098,0.26591519481634829,0.70974012872407177
0.14200000000000002,0.63035557737223002,0.83120149367319685,0.80440298734639371,0.7058136327083353,0.075458055336105279,0.2639438252501517,0.7058136527080443
0.14400000000000002,0.62665667892014632,0.82882404992211511,0.80164809984423024,0.70189454978131116,0.075237870861164846,0.26197936526872451,0.70189456978030262
0.14599999999999999,0.62297937317202134,0.82644660617103338,0.79889321234206689,0.6979829174209341,0.075003544248912757,0.2600216134334466,0.69798293742055106
0.14799999999999999,0.61932338729343428,0.82406916241995165,0.79613832483990332,0.69407879357134128,0.074755406277906944,0.25807037594745985,0.69407881357133006
0.14999999999999999,0.61568845587350296,0.82169171866886992,0.79338343733773986,0.69018223664572353,0.07449378077222063,0.25612546632166444,0.69018225664529931
0.152,0.61207432062806266,0.81931427491778819,0.7906285498355764,0.68629330552875589,0.074218984900693175,0.2541867050617328,0.68629332552809963
0.154,0.60848073011847004,0.81693683116670646,0.78787366233341294,0.68241205957897733,0.073931329460507289,0.25225391937482639,0.68241207957853467
0.156,0.60490743948501802,0.81455938741562472,0.78511877483124948,0.67853855863111534,0.073631119146097324,0.25032694289444046,0.67853857863108125
0.158,0.60135421019402424,0.81218194366454299,0.78236388732908602,0.67467286299834983,0.073318652804325646,0.24840561542225731,0.67467288299829575
0.16,0.59782080979772712,0.80980449991346126,0.77960899982692256,0.67081503347451188,0.072994223676784764,0.24648978268579846,0.67081505347427117
0.16200000000000001,0.59430701170619038,0.80742705616237953,0.77685411232475909,0.66696513133622071,0.072658119630030327,0.24457929611082735,0.66696515133574841
0.16400000000000001,0.59081259497047167,0.8050496124112978,0.77409922482259563,0.66312321834494248,0.072310623374470806,0.24267401260752294,0.66312323834352338
0.16600000000000001,0.58733734407637261,0.80267216866021607,0.77134433732043206,0.65928935674898348,0.071952012672610866,0.24077379436962773,0.65928937674842991
0.16800000000000001,0.58388104874812952,0.80029472490913434,0.7685894498182686,0.65546360928539715,0.071582560537267637,0.2388785086852947,0.65546362928523849
0.17000000000000001,0.58044350376145304,0.7979172811580526,0.76583456231610514,0.6516460391818113,0.071202535420358315,0.23698802775991948,0.65164605918115315
0.17200000000000001,0.57702450876536915,0.79553983740697087,0.76307967481394168,0.64783671015816879,0.070812201392799701,0.23510222854892482,0.64783673015811749
0.17400000000000002,0.57362386811234711,0.79316239365588914,0.76032478731177822,0.64403568642837306,0.070411818316025943,0.23322099260081661,0.64403570642778529
0.17599999999999999,0.57024139069623958,0.79078494990480741,0.75756989980961476,0.64024303270184091,0.070001642005601328,0.23134420590951793,0.6402430526999614
0.17799999999999999,0.56687688979759066,0.78840750615372568,0.75481501230745129,0.63645881418495054,0.069581924387359828,0.22947175877555467,0.63645883418422766
0.17999999999999999,0.56353018293589707,0.78603006240264395,0.75206012480528783,0.63268309658238242,0.069152913646485403,0.22760354567552055,0.6326831165811968
0.182,0.56020109172843768,0.78365261865156222,0.74930523730312437,0.62891594609835222,0.068714854369914591,0.22573946513936888,0.62891596609607614
0.184,0.55688944175530897,0.78127517490048048,0.74655034980096091,0.62515742943771979,0.068267987682410769,0.22387941963509728,0.62515744943706109
0.186,0.55359506243032985,0.77889773114939875,0.74379546229879745,0.62140761380697973,0.067812551376649877,0.22202331546048293,0.621407633806909
0.188,0.55031778687749999,0.77652028739831702,0.74104057479663399,0.61766656691512045,0.067348780037620404,0.22017106264113565,0.61766658691391285
0.19,0.54705745181271681,0.77414284364723529,0.73828568729447053,0.61393435697434684,0.066876905161630029,0.21832257483536247,0.61393437697398656
0.192,0.54381389743047359,0.77176539989615356,0.73553079979230707,0.61021105270066411,0.066397155270190467,0.21647776924445478,0.61021107270013131
0.19400000000000001,0.54058696729527933,0.76938795614507183,0.73277591229014361,0.60649672331430782,0.065909756019028487,0.21463656652883864,0.60649674331370462
0.19600000000000001,0.537376508237557,0.76701051239398998,0.73002102478798014,0.60279143854002437,0.065414930302467422,0.21279889072955221,0.60279145853846483
0.19800000000000001,0.53418237025379256,0.76463306864290825,0.72726613728581668,0.5990952686071831,0.064912898353390536,0.21096466919482906,0.59909528860618833
0.20000000000000001,0.53100440641071889,0.76225562489182652,0.72451124978365322,0.59540828424972325,0.06440387783900442,0.2091338325115282,0.59540830424786428
0.20200000000000001,0.5278424727533324,0.75987818114074479,0.72175636228148976,0.5917305567059189,0.063888083952586494,0.20730631444123945,0.59173057670473983
0.20400000000000001,0.52469642821655549,0.75750073738966306,0.7190014747793263,0.58806215771796211,0.06336572950140662,0.2054820518606055,0.58806217771664437
0.20600000000000002,0.52156613454036171,0.75512329363858133,0.71624658727716273,0.58440315953134858,0.062837024990986812,0.20366098470627111,0.58440317952995913
0.20800000000000002,0.51845145618819988,0.7527458498874996,0.71349169977499927,0.5807536348940634,0.062302178705863465,0.20184305592350693,0.58075365489381836
0.20999999999999999,0.51535226026855463,0.75036840613641798,0.71073681227283592,0.57711365705555429,0.061761396786999656,0.20002821141887928,0.57711367705551364
0.21199999999999999,0.51226841645949817,0.74799096238533624,0.70798192477067245,0.57348329976548396,0.061214883305985845,0.19821640001661298,0.57348331976517275
0.214,0.50919979693608763,0.74561351863425451,0.70522703726850888,0.56986263727225439,0.060662840336166757,0.19640757341854828,0.56986265727166341
0.216,0.50614627630047937,0.74323607488317278,0.70247214976634542,0.56625174432128755,0.060105468020808184,0.19460168616752208,0.56625176432028435
0.218,0.5031077315146304,0.74085863113209105,0.69971726226418196,0.56265069615306129,0.059542964638430895,0.1927986956141263,0.56265071615221363
0.22,0.50008404183547195,0.73848118738100921,0.6969623747620185,0.55905956850087923,0.05897552666540723,0.19099856188643938,0.55905958849960724
0.222,0.49707508875244022,0.73610374362992748,0.69420748725985504,0.55547843758837367,0.0584033488359334,0.18920124786325099,0.55547845758741365
0.224,0.49408075592725875,0.73372629987884574,0.69145259975769158,0.55190738012672169,0.057826624199462939,0.18740671914989535,0.55190740012614525
0.22600000000000001,0.49110092913587289,0.73134885612776401,0.68869771225552801,0.54834647331157171,0.05724554417569877,0.18561494405715956,0.54834649330887997
0.22800000000000001,0.48813549621243968,0.72897141237668228,0.68594282475336454,0.54479579481965623,0.056660298607216553,0.18382589358295218,0.54479581481904116
0.23000000000000001,0.48518434699528445,0.72659396862560055,0.68318793725120108,0.54125542280509464,0.056071075809810189,0.18203954139672726,0.54125544280461113
0.23200000000000001,0.48224737327473688,0.72421652487451882,0.68043304974903762,0.53772543589535449,0.055478062620617552,0.18025586382656622,0.53772545589502463
0.23400000000000001,0.47932446874276669,0.72183908112343709,0.67767816224687416,0.53420591318687416,0.054881444444107419,0.17847483984868243,0.53420593318650034
0.23600000000000002,0.47641552894434336,0.71946163737235536,0.6749232747447107,0.53069693424032216,0.054281405295978802,0.17669645107974577,0.53069695423935226
0.23800000000000002,0.47352045123044262,0.71708419362127362,0.67216838724254724,0.52719857907548517,0.0536781278450425,0.17492068177138911,0.52719859907396804
0.23999999999999999,0.47063913471263563,0.71470674987019189,0.66941349974038378,0.52371092816576481,0.053071793453129179,0.1731475188072174,0.52371094816562413
0.24199999999999999,0.46777148021919113,0.71232930611911016,0.66665861223822032,0.52023406243227299,0.052462582213081921,0.17137695170216266,0.52023408243135805
0.24399999999999999,0.46491739025262957,0.70995186236802843,0.66390372473605685,0.5167680632375049,0.05185067298487539,0.16960897260414373,0.51676808323619539
0.246,0.46207676894867034,0.7075744186169467,0.66114883723389339,0.51331301237857829,0.051236243429908013,0.16784357629801205,0.51331303237835479
0.248,0.45924952203651326,0.70519697486586497,0.65839394973172993,0.50986899208001646,0.050619470043503201,0.16608076021154758,0.50986901207965452
0.25,0.4564355568004036,0.70281953111478324,0.65563906222956647,0.50643608498606341,0.050000528185659754,0.16432052442394865,0.50643610498432079
0.252,0.45363478204242536,0.7004420873637015,0.65288417472740301,0.5030143741525076,0.049379592110082249,0.16256287167617736,0.5030143941519063
0.254,0.45084710804647921,0.69806464361261977,0.65012928722523955,0.49960394303800026,0.048756834991521059,0.16080780738354342,0.49960396303793142
0.25600000000000001,0.44807244654339273,0.69568719986153804,0.64737439972307609,0.49620487549484449,0.048132428951451756,0.15905533965037211,0.49620489549362889
0.25800000000000001,0.44531071067712369,0.69330975611045631,0.64461951222091263,0.49281725575923907,0.047506545082115381,0.15730547928675609,0.49281727575715606
0.26000000000000001,0.44256181497201097,0.69093231235937458,0.64186462471874917,0.48944116844095531,0.046879353468944313,0.15555823982721026,0.48944118843745654
0.26200000000000001,0.43982567530103267,0.68855486860829274,0.6391097372165857,0.48607669851242175,0.046251023211389047,0.15381363755158414,0.48607671851228118
0.26400000000000001,0.43710220885503681,0.686177424857211,0.63635484971442224,0.48272393129720326,0.045621722442166474,0.15207169150775221,0.48272395129658119
0.26600000000000001,0.43439133411290209,0.68379998110612927,0.63359996221225878,0.4793829524578424,0.04499161834494031,0.1503324235363655,0.47938297245711237
0.26800000000000002,0.43169297081259816,0.68142253735504754,0.63084507471009521,0.4760538479830464,0.04436087717044826,0.14859585829756145,0.47605386798123861
0.27000000000000002,0.42900703992311029,0.67904509360396581,0.62809018720793175,0.47273670417419289,0.043729664251082628,0.14686202329963091,0.47273672417362916
0.27200000000000002,0.42633346361719593,0.67666764985288408,0.62533529970576829,0.46943160763113079,0.04309814401393483,0.1451309489296273,0.46943162762725871
0.27400000000000002,0.42367216524494311,0.67429020610180235,0.62258041220360483,0.4661386452372478,0.042466479992304684,0.14340266848574093,0.46613866523353081
0.27600000000000002,0.42102306930810285,0.67191276235072062,0.61982552470144137,0.46285790414378458,0.041834834835681706,0.14167721821188861,0.46285792414226085
0.27800000000000002,0.41838610143516319,0.66953531859963888,0.6170706371992779,0.45958947175336001,0.041203370318196819,0.13995463733388078,0.45958949175299069
0.28000000000000003,0.41576118835714404,0.66715787484855715,0.61431574969711433,0.45633343570268736,0.040572247345543322,0.13823496809763278,0.45633345569780936
0.28200000000000003,0.41314825788408294,0.66478043109747542,0.61156086219495087,0.45308988384444748,0.039941625960364546,0.13651825580924401,0.45308990384361997
0.28400000000000003,0.41054723888218791,0.66240298734639369,0.60880597469278741,0.44985890422829233,0.039311665346104419,0.13480454887679821,0.44985892422776891
0.28600000000000003,0.40795806125163492,0.66002554359531196,0.60605108719062395,0.4466405850809464,0.038682523829311477,0.13309389885424505,0.44664060508034559
0.28800000000000003,0.40538065590498762,0.65764809984423023,0.60329619968846049,0.44343501478537706,0.038054358880389438,0.13138636048689722,0.44343503478371227
0.28999999999999998,0.40281495474621598,0.65527065609314861,0.60054131218629714,0.44024228185899938,0.037427327112783376,0.1296819917588318,0.44024230185716762
0.29199999999999998,0.40026089065029424,0.65289321234206688,0.59778642468413368,0.43706247493088352,0.036801584280589272,0.12798085394210312,0.4370624949308165
0.29399999999999998,0.39771839744336002,0.65051576859098514,0.59503153718197022,0.43389568271793283,0.036177285274572812,0.12628301164776926,0.43389570271562816
0.29599999999999999,0.39518740988341161,0.64813832483990341,0.59227664967980664,0.43074199399999291,0.035554584116581328,0.12458853287853922,0.43074201399991585
0.29799999999999999,0.39266786364152928,0.64576088108882168,0.58952176217764318,0.42760149759386201,0.034933633952332704,0.12289748908344911,0.42760151759363607
0.29999999999999999,0.39015969528359951,0.64338343733773984,0.58676687467547972,0.42447428232616069,0.034314587042561184,0.12120995521400184,0.42447430232415606
0.30199999999999999,0.38766284225252956,0.64100599358665811,0.58401198717331626,0.42136043700502906,0.033697594752499505,0.11952600978215171,0.42136045700403169
0.30399999999999999,0.3851772428509308,0.63862854983557638,0.5812570996711528,0.41826005039060721,0.033082807539676434,0.11784573491998485,0.41826007038829005
0.30599999999999999,0.38270283622426093,0.63625110608449464,0.57850221216898934,0.41517321116426592,0.032470374940004987,0.11616921644091553,0.41517323116260574
0.308,0.38023956234440515,0.63387366233341291,0.57574732466682588,0.41210000789654122,0.031860445552136102,0.11449654390274211,0.41210002789465838
0.31,0.37778736199368657,0.63149621858233118,0.57299243716466242,0.40904052901373911,0.031253167020052569,0.11282781067206275,0.40904054901168774
0.312,0.37534617674928783,0.62911877483124945,0.57023754966249895,0.40599486276316188,0.030648686013874021,0.11116311399033639,0.40599488276119167
0.314,0.37291594896807367,0.62674133108016772,0.56748266216033549,0.40296309717691747,0.030047148208843827,0.10950255504147201,0.40296311717426003
0.316,0.37049662177180065,0.62436388732908599,0.56472777465817203,0.39994532003426919,0.02944869826246857,0.10784623902073014,0.39994534003146875
0.318,0.36808813903270166,0.62198644357800426,0.56197288715600857,0.3969416188224788,0.02885347978977712,0.10619427520523853,0.39694163882069766
0.32000000000000001,0.36569044535943385,0.61960899982692252,0.55921799965384511,0.39395208069610055,0.028261635336666702,0.10454677702561618,0.39395210069123099
0.32200000000000001,0.36330348608337792,0.61723155607584079,0.55646311215168165,0.39097679243467953,0.027673306351301635,0.10290386213895804,0.39097681243179983
0.32400000000000001,0.36092720724527871,0.61485411232475906,0.55370822464951819,0.38801584039880976,0.027088633153531022,0.10126565250302536,0.38801586039813263
0.32600000000000001,0.35856155558221625,0.61247666857367733,0.55095333714735473,0.38506931048450344,0.026507754902287184,0.099632274451380995,0.38506933048282677
0.32800000000000001,0.35620647851489662,0.6100992248225956,0.54819844964519127,0.38213728807582625,0.025930809560929607,0.098003858769760172,0.38213730807140989
0.33000000000000002,0.35386192413525364,0.60772178107151387,0.54544356214302769,0.37921985799574975,0.02535793386049609,0.096380540773090453,0.37921987799492674
0.33200000000000002,0.35152784119435188,0.60534433732043214,0.54268867464086423,0.37631710445517441,0.024789263260822536,0.094762460383410754,0.37631712444979548
0.33400000000000002,0.34920417909058077,0.6029668935693504,0.53993378713870077,0.37342911100007359,0.024224931909492819,0.093149762208442316,0.37342913099800079
0.33600000000000002,0.34689088785813327,0.60058944981826867,0.53717889963653731,0.37055596045671185,0.023665072598578571,0.09154259562051234,0.37055598045476235
0.33800000000000002,0.34458791815575829,0.59821200606718694,0.53442401213437385,0.3676977348748886,0.023109816719130316,0.089941114836070285,0.36769775487275336
0.34000000000000002,0.34229522125578049,0.59583456231610521,0.53166912463221039,0.36485451546915931,0.022559294213378822,0.088345478995129401,0.36485453546736912
0.34200000000000003,0.34001274903337853,0.59345711856502348,0.52891423713004682,0.36202638255798641,0.02201363352460789,0.086755852240868736,0.36202640255344243
0.34400000000000003,0.33774045395611496,0.59107967481394175,0.52615934962788335,0.35921341550077257,0.021472961544657609,0.08517240379884275,0.35921343549971574
0.34600000000000003,0.33547828907371047,0.58870223106286002,0.52340446212571989,0.35641569263273054,0.020937403559020087,0.083595308055981893,0.35641571262950533
0.34800000000000003,0.33322620800805347,0.58632478731177828,0.52064957462355643,0.35363329119754139,0.020407083189487918,0.082024744638662578,0.35363331119660069
0.35000000000000003,0.3309841649434424,0.58394734356069655,0.51789468712139297,0.35086628727776004,0.019882122334317659,0.080460898489998919,0.35086630727583851
0.35199999999999998,0.32875211461704923,0.58156989980961482,0.51513979961922962,0.34811475572292078,0.019362641105871548,0.078903959945723634,0.34811477572160343
0.35399999999999998,0.32653001230960133,0.57919245605853309,0.51238491211706616,0.34537877007530426,0.018848757765702925,0.077354124808733535,0.34537879007452399
0.35599999999999998,0.32431781383627523,0.57681501230745136,0.5096300246149027,0.34265840249332352,0.01834058865704831,0.075811594421492545,0.34265842249327139
0.35799999999999998,0.32211547553779252,0.57443756855636963,0.50687513711273913,0.33995372367249188,0.017838248134699364,0.074276575736343137,0.33995374366845277
0.35999999999999999,0.31992295427172024,0.5720601248052879,0.50412024961057567,0.33726480276394022,0.017341848492219994,0.072749281382966116,0.3372648227633851
0.36199999999999999,0.31774020740395914,0.56968268105420616,0.5013653621084122,0.33459170729044491,0.01685149988648578,0.07122992973295611,0.3345917272849514
0.36399999999999999,0.31556719280042622,0.56730523730312443,0.49861047460624874,0.33193450305994593,0.016367310259519721,0.069718744960570969,0.33193452305744553
0.36599999999999999,0.31340386881891602,0.5649277935520427,0.49585558710408528,0.32929325407652221,0.015889385257606178,0.068215957099565294,0.32929327407121012
0.36799999999999999,0.31125019430114376,0.56255034980096097,0.49310069960192182,0.32666802244880899,0.015417828147665208,0.066721802095219773,0.32666804244475778
0.37,0.30910612856495923,0.56017290604987924,0.49034581209975836,0.32405886829583785,0.014952739730878614,0.06523652185131458,0.32405888829571028
0.372,0.306971631396732,0.5577954622987974,0.4875909245975949,0.32146584965029112,0.014494218253559149,0.063760364271065559,0.32146586964783463
0.374,0.30484666304389851,0.55541801854771577,0.48483603709543144,0.31888902235916428,0.01404235931526579,0.062293583291504702,0.31888904235707316
0.376,0.30273118420767198,0.55304057479663393,0.48208114959326798,0.31632843998184101,0.013597255774169051,0.060836438910695866,0.3163284599806569
0.378,0.30062515603590401,0.55066313104555231,0.47932626209110452,0.31378415368558643,0.013158997649682397,0.059389197206655218,0.31378417368473882
0.38,0.29852854011610264,0.54828568729447047,0.47657137458894105,0.31125621213848292,0.012727672022380287,0.057952130347374037,0.31125623213264941
0.38200000000000001,0.29644129846859268,0.54590824354338885,0.47381648708677759,0.30874466139982815,0.012303362931235434,0.056525516591076935,0.30874468139829142
0.38400000000000001,0.2943633935398251,0.54353079979230701,0.47106159958461413,0.3062495448080394,0.011886151268214282,0.055109640275433025,0.30624956480276344
0.38600000000000001,0.29229478819582111,0.54115335604122539,0.46830671208245067,0.30377090286610575,0.011476114670284657,0.053704791795029343,0.30377092286525215
0.38800000000000001,0.29023544571575743,0.53877591229014354,0.4655518245802871,0.30130877312465448,0.011073327408897063,0.052311267565642666,0.30130879312228387
0.39000000000000001,0.28818532978568023,0.53639846853906192,0.46279693707812364,0.29886319006269862,0.010677860277018399,0.050929369974500351,0.29886321006153727
0.39200000000000002,0.28614440449235246,0.53402102478797997,0.46004204957596018,0.29643418496615942,0.010289780473806978,0.049559407314894395,0.29643420496052475
0.39400000000000002,0.28411263431722245,0.53164358103689846,0.45728716207379672,0.29402178580425936,0.0099091514870369019,0.04820169370393388,0.29402180580087456
0.39600000000000002,0.28208998413052166,0.52926613728581651,0.45453227457163325,0.29162601710391528,0.0095360329733936086,0.046856548982121764,0.29162603709977536
0.39800000000000002,0.28007641918547577,0.526888693534735,0.45177738706946979,0.28924689982225876,0.0091704806367829961,0.045524298593062951,0.28924691982019712
0.40000000000000002,0.27807190511263769,0.52451124978365304,0.44902249956730633,0.28688445121745187,0.0088125461048141826,0.044205273441615012,0.28688447121610683
0.40200000000000002,0.27607640791433097,0.52213380603257153,0.44626761206514287,0.2845386847179705,0.0084622768036395069,0.04289980972913128,0.28453870471677828
0.40400000000000003,0.27408989395920746,0.51975636228148958,0.44351272456297941,0.28220960979056331,0.008119715831355824,0.041608248763483645,0.28220962978901842
0.40600000000000003,0.27211232997690959,0.51737891853040796,0.44075783706081595,0.27989723180710802,0.007784901830198393,0.04033093674248607,0.27989725180521713
0.40800000000000003,0.27014368305284253,0.51500147477932612,0.43800294955865249,0.27760155191062558,0.0074578688577830524,0.039068224508252307,0.2776015719089085
0.41000000000000003,0.26818392062304497,0.5126240310282445,0.43524806205648892,0.27532256688072765,0.0071386462576826862,0.037820467270662954,0.27532258687625066
0.41200000000000003,0.26623301046916448,0.51024658727716266,0.43249317455432545,0.27306026899881675,0.0068272585296522692,0.036588024297805104,0.27306028899631657
0.41400000000000003,0.26429092071352811,0.50786914352608103,0.42973828705216199,0.27081464591338023,0.0065237251998521012,0.035371258570765333,0.27081466590863951
0.41600000000000004,0.26235761981431105,0.50549169977499919,0.42698339954999853,0.26858568050576076,0.0062280606914497036,0.034170536400840536,0.26858570050252223
0.41799999999999998,0.26043307656079584,0.50311425602391757,0.42422851204783518,0.26637335075681734,0.0059402741960215208,0.03298622700632263,0.26637337075421619
0.41999999999999998,0.25851726006872622,0.50073681227283584,0.42147362454567172,0.26417762961493696,0.0056603695462107348,0.031818702046474995,0.26417764961398815
0.42199999999999999,0.25661013977574776,0.49835936852175411,0.41871873704350826,0.26199848486588906,0.0053883450901412999,0.030668335110240721,0.26199850486409065
0.42399999999999999,0.25471168543693568,0.49598192477067238,0.4159638495413448,0.25983587900506505,0.0051241935681293899,0.029535501156633726,0.25983589900017384
0.42599999999999999,0.25282186712040833,0.49360448101959065,0.41320896203918123,0.2576897691126887,0.0048679019922803594,0.028420575904555864,0.25768978911025331
0.42799999999999999,0.25094065520302322,0.49122703726850891,0.41045407453701777,0.25556010673262852,0.0046194515296052799,0.027323935168882096,0.25556012673113032
0.42999999999999999,0.24906802036615361,0.48884959351742718,0.4076991870348543,0.25344683775549515,0.004378817389341514,0.026245954140331575,0.25344685774710352
0.432,0.24720393359154536,0.48647214976634545,0.40494429953269084,0.25134990230675747,0.0041459687152121047,0.025187006606338075,0.25134992230594444
0.434,0.24534836615724986,0.48409470601526372,0.40218941203052738,0.2492692346406617,0.0039208684834118428,0.024147464110143964,0.24926925463858068
0.436,0.24350128963363249,0.48171726226418199,0.39943452452836392,0.24720476304079486,0.0037034734071623825,0.023127695045638882,0.24720478303405558
0.438,0.24166267587945578,0.47933981851310026,0.39667963702620046,0.24515640972818881,0.0034937338487330376,0.022128063685372488,0.24515642972742688
0.44,0.23983249703803444,0.47696237476201842,0.393924749524037,0.24312409077791564,0.0032915937398811899,0.021148929139466539,0.24312411077346668
0.442,0.2380107255334597,0.47458493101093668,0.39116986202187354,0.2411077160451808,0.0030969905117211143,0.02019064424331966,0.2411077360435645
0.44400000000000001,0.2361973340668938,0.47220748725985495,0.38841497451971008,0.23910718910198098,0.0029098550350871791,0.019253554372272354,0.23910720909613989
0.44600000000000001,0.23439229561293173,0.46983004350877322,0.38566008701754662,0.23712240718544336,0.0027301115725116287,0.018337996181786567,0.23712242718526566
0.44800000000000001,0.23259558341602726,0.46745259975769149,0.38290519951538315,0.23515326115901816,0.0025576777429908992,0.017444296272019499,0.23515328115558165
0.45000000000000001,0.23080717098698622,0.46507515600660976,0.38015031201321958,0.23319963548775155,0.0023924645007653358,0.016572769776350617,0.23319965548546553
0.45200000000000001,0.22902703209951891,0.46269771225552803,0.37739542451105612,0.23126140822890329,0.0022343761293843641,0.015723718873738607,0.23126142822845053
0.45400000000000001,0.22725514078685782,0.46032026850444629,0.37464053700889266,0.2293384510392297,0.0020833102523718783,0.014897431225847524,0.2293384710338745
0.45600000000000002,0.22549147133843217,0.45794282475336456,0.3718856495067292,0.22743062920027551,0.0019391578618433471,0.014094178340331389,0.22743064919591602
0.45800000000000002,0.22373599829660462,0.45556538100228283,0.36913076200456574,0.22553780166305998,0.001801803366455355,0.013314213862840488,0.22553782166294375
0.46000000000000002,0.22198869645346231,0.4531879372512011,0.36637587450240228,0.22365982111355084,0.001671124660088532,0.012557771801314194,0.22365984110881929
0.46200000000000002,0.2202495408476669,0.45081049350011937,0.36362098700023882,0.221796534060341,0.0015469932126740901,0.011825064687246464,0.22179655405619508
0.46400000000000002,0.21851850676135764,0.44843304974903764,0.36086609949807535,0.21994778094592851,0.0014292741845708633,0.01111628168008705,0.21994780094562852
0.46600000000000003,0.21679556971711023,0.44605560599795591,0.35811121199591189,0.21811339628299112,0.0013178265658809023,0.010431586622341102,0.21811341628262024
0.46800000000000003,0.21508070547494673,0.44367816224687417,0.35535632449374843,0.21629320881700317,0.0012125033420564424,0.0097711160546320435,0.21629322881581606
0.47000000000000003,0.21337389002939866,0.44130071849579244,0.35260143699158497,0.21448704171649347,0.0011131516870948148,0.0091349772017928973,0.21448706171437751
0.47200000000000003,0.21167509960661957,0.43892327474471071,0.34984654948942151,0.2126947127921601,0.0010196131855405256,0.0085232459430099779,0.21269473279088208
0.47400000000000003,0.2099843106615471,0.43654583099362898,0.34709166198725794,0.21091603474595724,0.00093172408441013956,0.0079359647811728141,0.21091605474434294
0.47600000000000003,0.20830149987511482,0.43416838724254725,0.34433677448509448,0.20915081545113989,0.00084931557602507118,0.0073731408288035304,0.20915083545002075
0.47800000000000004,0.20662664415150989,0.43179094349146552,0.34158188698293102,0.20739885826408547,0.00077221411257558364,0.0068347438302979145,0.2073988782550234
0.47999999999999998,0.20495972061547774,0.42941349974038379,0.33882699948076767,0.20565996236852213,0.00070024175304439062,0.0063207042427180929,0.20565998236767108
0.48199999999999998,0.20330070660967259,0.42703605598930205,0.3360721119786042,0.20393392315256018,0.00063321654288759927,0.0058309113997529098,0.2039339431516517
0.48399999999999999,0.20164957969205233,0.42465861223822032,0.33331722447644074,0.20222053261865389,0.00057095292660155287,0.0053652117860989602,0.20222055261739005
0.48599999999999999,0.20000631763331655,0.42228116848713859,0.33056233697427728,0.20051957982631163,0.00051326219299506915,0.0049234074518595267,0.20051959981629344
0.48799999999999999,0.19837089841438804,0.41990372473605686,0.32780744947211382,0.19883085136702403,0.00045995295263597533,0.0045052545989839659,0.19883087136450373
0.48999999999999999,0.19674330022393571,0.41752628098497513,0.32505256196995025,0.19715413187048364,0.00041083164654793451,0.0041104623737970736,0.19715415186883994
0.49199999999999999,0.19512350145593871,0.4151488372338934,0.32229767446778679,0.19548920454073751,0.00036570308479878929,0.0037386919016002798,0.19548922453908446
0.49399999999999999,0.19351148070729018,0.41277139348281167,0.31954278696562333,0.19383585172043616,0.00032437101314596343,0.0033895556006813894,0.193835871715036
0.496,0.1919072167754412,0.41039394973172993,0.31678789946345987,0.19219385548083198,0.0002866387053907858,0.0030626168139896324,0.19219387548076114
0.498,0.19031068865608303,0.4080165059806482,0.3140330119612964,0.19056299823462863,0.00025230957854560946,0.0027573897969682452,0.19056301823323379
0.5,0.18872187554086717,0.40563906222956647,0.31127812445913294,0.18894306336820882,0.00022118782734166509,0.0024733400994404768,0.18894308336582749
0.502,0.18714075681516118,0.40326161847848474,0.30852323695696948,0.18733383588917021,0.00019307907400903227,0.0022098853779510081,0.18733385588478235
0.504,0.18556731205584409,0.40088417472740301,0.30576834945480602,0.18573510308449748,0.0001677910286533961,0.0019663966722994392,0.18573512308357434
0.50600000000000001,0.18400152102913347,0.39850673097632128,0.30301346195264256,0.18414665518408291,0.00014513415494942753,0.0017422001761497573,0.18414667518404462
0.50800000000000001,0.18244336368845038,0.39612928722523955,0.3002585744504791,0.18256828602373304,0.00012492233528265859,0.0015365795263416434,0.1825683060235134
0.51000000000000001,0.180892820172317,0.39375184347415781,0.29750368694831564,0.18099979370123476,0.00010697352891775552,0.0013487786288004333,0.18099981369080795
0.51200000000000001,0.17934987080228837,0.39137439972307608,0.29474879944615207,0.17944098121855906,9.1110416270691785e-05,0.0011780050306602746,0.17944100121031548
0.51400000000000001,0.1778144960809166,0.38899695597199435,0.2919939119439886,0.17789165710285387,7.7161021937280079e-05,0.0010234338383596901,0.17789167709807815
0.51600000000000001,0.17628667668974851,0.38661951222091262,0.28923902444182514,0.17635163599855255,6.495930880404436e-05,0.00088421217006878772,0.17635165598285793
0.51800000000000002,0.17476639348735323,0.38424206846983089,0.28648413693966168,0.17482073922271754,5.4345735364297581e-05,0.00075946411798032078,0.17482075922106299
0.52000000000000002,0.17325362750738216,0.38186462471874916,0.28372924943749822,0.17329879527568928,4.5167768307137403e-05,0.00064829618193243453,0.17329881526685076
0.52200000000000002,0.17174835995665838,0.37948718096766743,0.28097436193533476,0.17178564029922269,3.728034256430732e-05,0.00054980312082446032,0.17178566028939699
0.52400000000000002,0.1702505722132972,0.37710973721658558,0.2782194744331713,0.17028111847460881,3.0546261311604572e-05,0.00046307415273747117,0.17028113847161463
0.52600000000000002,0.16876024582485472,0.37473229346550385,0.27546458693100784,0.16878508235380146,2.4836528946747057e-05,0.00038719941908465144,0.16878510235356661
0.52800000000000002,0.16727736250650616,0.37235484971442212,0.27270969942884438,0.16729739311732439,2.00306108182401e-05,0.00032127661310749073,0.16729741310893631
0.53000000000000003,0.16580190413925089,0.36997740596334039,0.26995481192668092,0.16581792075371785,1.6016614466963277e-05,0.00026441765930991892,0.16581794074563
0.53200000000000003,0.16433385276814749,0.36759996221225866,0.26719992442451745,0.16434654415651018,1.2691388362689587e-05,0.00021575531876816766,0.16434656415450258
0.53400000000000003,0.16287319060057404,0.36522251846117693,0.26444503692235399,0.16288315113613408,9.9605355600452383e-06,0.00017444958649676643,0.1628831711343752
0.53600000000000003,0.161419900004515,0.36284507471009519,0.26169014942019042,0.16142763834585447,7.7383413394655761e-06,0.0001396937420216884,0.16142765834342282
0.53800000000000003,0.15997396350687643,0.36046763095901346,0.25893526191802696,0.15997991112257917,5.9476157027514402e-06,0.00011071991379075607,0.15997993108701855
0.54000000000000004,0.15853536379182442,0.35809018720793173,0.2561803744158635,0.15853988324533547,4.5194535110508111e-06,8.6804022708486056e-05,0.15853990323731601
0.54200000000000004,0.15710408369914919,0.35571274345685,0.25342548691370004,0.157107476616173,3.3929170238049657e-06,6.7269980407346611e-05,0.15710749649303807
0.54400000000000004,0.15568010622265616,0.35333529970576827,0.25067059941153658,0.1556826208702034,2.5146475472340041e-06,5.1493034099434068e-05,0.15568264066905046
0.54600000000000004,0.15426341450857783,0.35095785595468654,0.24791571190937312,0.15426525292332574,1.8384147479164798e-06,3.890217191485607e-05,0.15426527282343486
0.54800000000000004,0.15285399185401227,0.34858041220360481,0.24516082440720965,0.15285531646785519,1.3246138429295568e-06,2.8981530075271345e-05,0.15285533644451177
0.55000000000000004,0.15145182170538418,0.34620296845252307,0.24240593690504619,0.15145276142763808,9.397222538978793e-07,2.1270775212690032e-05,0.15145278139967575
0.55200000000000005,0.15005688765692815,0.34382552470144134,0.23965104940288273,0.15005754338525212,6.5572832396442649e-07,1.5364470344036865e-05,0.15005756335223056
0.55400000000000005,0.14866917344919617,0.34144808095035961,0.23689616190071927,0.1486696229944674,4.4954527122134929e-07,1.0910469775963553e-05,0.14866964297893367
0.55600000000000005,0.14728866296758536,0.33907063719927788,0.23414127439855581,0.14728896539122005,3.0242363468363672e-07,7.6074245397056229e-06,0.14728898536879567
0.55800000000000005,0.14591534024088926,0.33669319344819615,0.23138638689639235,0.14591553961591849,1.9937502924717787e-07,5.2015136258614908e-06,0.14591555928723879
0.56000000000000005,0.14454918943986927,0.33431574969711442,0.22863149939422878,0.14454931805893353,1.2861906426710087e-07,3.4825450296646294e-06,0.14454933802808248
0.56200000000000006,0.14319019487584828,0.33193830594603269,0.22587661189206532,0.14319027593967876,8.1063830475945308e-08,2.2795922903053346e-06,0.14319029551015403
0.56400000000000006,0.14183834099932358,0.32956086219495095,0.22312172438990185,0.14183839082781485,4.9828491272827032e-08,1.4563450267853188e-06,0.14183841056873975
0.56600000000000006,0.14049361239860125,0.32718341844386922,0.22036683688773839,0.14049364221293084,2.9814329587311053e-08,9.063547205918686e-07,0.14049366166287028
0.56800000000000006,0.13915599379845012,0.32480597469278749,0.21761194938557493,0.13915601112668097,1.7328230839907331e-08,5.4834921552047286e-07,0.13915603000870017
0.57000000000000006,0.1378254700587751,0.32242853094170565,0.21485706188341147,0.13782547981894971,9.760174608776448e-09,3.2177153409460718e-07,0.13782549954794651
0.57200000000000006,0.13650202617330942,0.32005108719062392,0.21210217438124801,0.13650203148732637,5.3140169520476642e-09,1.8267202362543617e-07,0.13650204981465258
0.57400000000000007,0.13518564726832749,0.31767364343954219,0.20934728687908455,0.1351856500571452,2.7888177139566834e-09,1.0004978813107652e-07,0.13518566756720232
0.57600000000000007,0.13387631860137417,0.31529619968846045,0.20659239937692109,0.13387632000769883,1.4063246731001845e-09,5.2702757536759012e-08,0.13387633970082871
0.57799999999999996,0.13257402556001352,0.31291875593737883,0.20383751187475774,0.13257402623906769,6.7905416590934559e-10,2.6608883222985886e-08,0.13257404364185532
0.57999999999999996,0.13127875366059538,0.31054131218629721,0.20108262437259428,0.13127875397333977,3.1274437574328718e-10,1.2827094357617783e-08,0.13127877040801095
0.58199999999999996,0.12999048854704054,0.30816386843521537,0.19832773687043082,0.12999048868383148,1.3679095239771349e-10,5.8786202183010689e-09,0.12999050556254385
0.58399999999999996,0.12870921598964014,0.30578642468413375,0.19557284936826735,0.12870921604618585,5.6545723382764976e-11,2.5490705772253127e-09,0.12870923477897175
0.58599999999999997,0.12743492188387662,0.30340898093305191,0.19281796186610389,0.12743492190584765,2.1971030025844033e-11,1.0401719548338488e-09,0.12743493757972429
0.58799999999999997,0.12616759224925722,0.30103153718197029,0.19006307436394043,0.12616759225723251,7.975278846704643e-12,3.9701537326017511e-10,0.12616761201962376
0.58999999999999997,0.124907213228168,0.29865409343088845,0.18730818686177697,0.12490721323085384,2.6858339431105031e-12,1.4076962014364962e-10,0.12490723088547111
0.59199999999999997,0.12365377108473918,0.29627664967980682,0.1845532993596134,0.1236537710855718,8.326159430318255e-13,4.6008083030484924e-11,0.12365378668354327
0.59399999999999997,0.12240725220373283,0.29389920592872498,0.18179841185744994,0.12240725220396832,2.3549019396171396e-13,1.3738688999709248e-11,0.12240726579877374
0.59599999999999997,0.12116764308943873,0.29152176217764336,0.17904352435528648,0.12116764308949887,6.0152107234273142e-14,3.7107746115153459e-12,0.12116765473562816
0.59799999999999998,0.11993493036459324,0.28914431842656152,0.17628863685312302,0.11993493036460695,1.3716032359367288e-14,8.9614753119155085e-13,0.11993494734006645
0.59999999999999998,0.1187091007693073,0.28676687467547979,0.17353374935095955,0.11870910076931006,2.7548827976307594e-15,1.9095392439529387e-13,0.1187091198943811
0.60199999999999998,0.11749014116001333,0.28438943092439806,0.17077886184879609,0.11749014116001381,4.7993231292692587e-16,3.5355907063979635e-14,0.11749015920408389
0.60399999999999998,0.116278038508424,0.28201198717331633,0.16802397434663263,0.11627803850842407,7.1236283528995912e-17,5.5881879902324183e-15,0.11627805550136747
0.60599999999999998,0.1150727799005079,0.27963454342223459,0.16526908684446917,0.11507277990050792,8.8233851950737108e-18,7.3854662129691628e-16,0.11507279587229768
0.60799999999999998,0.11387435253547784,0.27725709967115286,0.16251419934230571,0.11387435253547784,8.9005141011478738e-19,7.9666403082961297e-17,0.11387436751618776
0.60999999999999999,0.11268274372479337,0.27487965592007102,0.15975931184014225,0.11268274372479337,7.105790536217378e-20,6.8171054336729103e-18,0.11268275774460108
0.61199999999999999,0.11149794089117737,0.2725022121689894,0.15700442433797879,0.11149794089117737,4.3403679947377638e-21,4.4742918473306318e-19,0.11149795398036789
0.61399999999999999,0.11031993156764708,0.27012476841790756,0.15424953683581522,0.11031993156764708,1.9483363963588202e-22,2.1638902097715484e-20,0.1103199437566167
0.61599999999999999,0.10914870339655602,0.26774732466682594,0.15149464933365175,0.10914870339655602,6.1245170687386624e-24,7.3497086885170888e-22,0.10914871471581646
0.61799999999999999,0.10798424412865149,0.26536988091574409,0.14873976183148829,0.10798424412865149,1.27197490779835e-25,1.6544676695128894e-23,0.10798425460883429
0.62,0.10682654162214322,0.26299243716466247,0.14598487432932483,0.10682654162214322,1.6261939093551634e-27,2.3003912720678818e-25,0.1068265603817396
0.622,0.1056755838417871,0.26061499341358063,0.14322998682716137,0.1056755838417871,1.1736120059325497e-29,1.8121761037724717e-27,0.10567560109550836
0.624,0.10453135885797771,0.25823754966249901,0.14047509932499791,0.10453135885797771,4.2955706919750965e-32,7.2691960791954906e-30,0.10453137466572182
0.626,0.10339385484585739,0.25586010591141717,0.13772021182283445,0.10339385484585739,6.9759627008254481e-35,1.2994810206311655e-32,0.10339386926780605
0.628,0.1022630600844332,0.25348266216033555,0.13496532432067099,0.1022630600844332,4.2465711357783609e-38,8.7499964619855255e-36,0.10226307318106546
0.63,0.1011389629557099,0.25110521840925371,0.13221043681850753,0.1011389629557099,7.8137286284928956e-42,1.790434369752244e-39,0.10113897478781719
0.63200000000000001,0.10002155194383133,0.24872777465817208,0.12945554931634407,0.10002155194383133,3.2903115961904013e-46,8.4344312354405735e-44,0.10002156257253406
0.63400000000000001,0.098910815634236871,0.24635033090709024,0.1267006618141806,0.098910815634236871,2.2015483866284041e-51,6.3556728740429634e-49,0.098910834035323844
0.63600000000000001,0.097806742712823524,0.24397288715600862,0.12394577431201714,0.097806742712823524,1.4394948805110705e-57,4.715415018226347e-55,0.097806759021658571
0.63800000000000001,0.096709321965126827,0.24159544340492678,0.12119088680985357,0.096709321965126827,4.75639271360331e-65,1.7830612217793559e-62,0.0967093363018732
0.64000000000000001,0.095618542275505924,0.23921799965384516,0.11843599930769011,0.095618542275505924,3.1872365862307367e-74,1.3807650334521318e-71,0.095618554761162655
0.64200000000000002,0.09453439262634511,0.23684055590276332,0.11568111180552665,0.09453439262634511,1.1878174730004134e-85,6.0141149191386596e-83,0.094534403382807511
0.64400000000000002,0.093456862097260673,0.23446311215168159,0.11292622430336319,0.093456862097260673,3.7451101620162852e-100,2.2455990914251608e-97,0.093456879846292557
0.64600000000000002,0.09238593986432353,0.23208566840059985,0.11017133680119973,0.09238593986432353,5.9068197401550523e-119,4.2604531206708107e-116,0.092385954741494011
0.64800000000000002,0.091321615199288053,0.22970822464951812,0.10741644929903627,0.091321615199288053,5.6798392648394764e-144,5.0216384852770681e-141,0.091321627446124931
0.65000000000000002,0.090263877468833909,0.22733078089843639,0.1046615617968728,0.090263877468833909,2.533634136215701e-178,2.809890172941297e-175,0.090263896593891377
0.65200000000000002,0.089212716133816872,0.22495333714735466,0.10190667429470934,0.089212716133816872,2.2571291927497219e-227,3.2324849919703439e-224,0.089212731114513999
0.65400000000000003,0.088168120748529422,0.22257589339627282,0.099151786792545882,0.088168120748529422,5.2097936187571145e-301,1.000319600593195e-297,0.088168132067780181
0.65600000000000003,0.087130080959971323,0.2201984496451912,0.096396899290382421,0.087130080959971323,0,0,0.087130096767688431
0.65800000000000003,0.086098586507130537,0.21782100589410935,0.09364201178821896,0.086098586507130537,0,0,0.08609859713581508
0.66000000000000003,0.085073627220272341,0.21544356214302773,0.090887124286055387,0.085073627220272341,0,0,0.085073639705886384
0.66200000000000003,0.084055193020239338,0.21306611839194589,0.088132236783891926,0.084055193020239338,0,0,0.084055205266992478
0.66400000000000003,0.083043273917758897,0.21068867464086427,0.085377349281728465,0.083043273917758897,0,0,0.083043289725043892
0.66600000000000004,0.082037860012761477,0.20831123088978243,0.082622461779565004,0.082037860012761477,0,0,0.082037875813132641
0.66666666666666663,0.081704165945510554,0.20751874963942196,0.081704165945510665,0.081704165945510554,0,0,0.081704165945510554
0.66800000000000004,0.08103894149370694,0.20593667253070591,0.08103894149370694,0.08103894149370694,0,0,0.08103894149370694
0.67000000000000004,0.080046508636920088,0.2035743771507712,0.080046508636920088,0.080046508636920088,0,0,0.080046508636920088
0.67200000000000004,0.079060551805934409,0.20122506637029791,0.079060551805934409,0.079060551805934409,0,0,0.079060551805934409
0.67400000000000004,0.078081061450844924,0.19888874069572227,0.078081061450844924,0.078081061450844924,0,0,0.078081061450844924
0.67600000000000005,0.077108028107669258,0.1965654008672908,0.077108028107669258,0.077108028107669258,0,0,0.077108028107669258
0.67800000000000005,0.076141442397717696,0.19425504785913916,0.076141442397717696,0.076141442397717696,0,0,0.076141442397717696
0.68000000000000005,0.075181295026969908,0.19195768287940052,0.075181295026969908,0.075181295026969908,0,0,0.075181295026969908
0.68200000000000005,0.074227576785461991,0.18967330737033339,0.074227576785461991,0.074227576785461991,0,0,0.074227576785461991
0.68400000000000005,0.073280278546678845,0.18740192300847891,0.073280278546678845,0.073280278546678845,0,0,0.073280278546678845
0.68600000000000005,0.072339391266957986,0.18514353170484266,0.072339391266957986,0.072339391266957986,0,0,0.072339391266957986
0.68800000000000006,0.07140490598489746,0.18289813560509915,0.07140490598489746,0.07140490598489746,0,0,0.07140490598489746
0.69000000000000006,0.070476813820773532,0.18066573708982658,0.070476813820773532,0.070476813820773532,0,0,0.070476813820773532
0.69200000000000006,0.069555105975965703,0.17844633877476324,0.069555105975965703,0.069555105975965703,0,0,0.069555105975965703
0.69400000000000006,0.068639773732388831,0.17623994351109151,0.068639773732388831,0.068639773732388831,0,0,0.068639773732388831
0.69600000000000006,0.0677308084519328,0.17404655438574701,0.0677308084519328,0.0677308084519328,0,0,0.0677308084519328
0.69800000000000006,0.066828201575910406,0.17186617472175292,0.066828201575910406,0.066828201575910406,0,0,0.066828201575910406
0.70000000000000007,0.065931944624508909,0.16969880807858306,0.065931944624508909,0.065931944624508909,0,0,0.065931944624508909
0.70200000000000007,0.06504202919625468,0.16754445825254427,0.06504202919625468,0.06504202919625468,0,0,0.06504202919625468
0.70399999999999996,0.064158446967478411,0.16540312927719514,0.064158446967478411,0.064158446967478411,0,0,0.064158446967478411
0.70599999999999996,0.063281189691792084,0.16327482542377925,0.063281189691792084,0.063281189691792084,0,0,0.063281189691792084
0.70799999999999996,0.062410249199569612,0.16115955120169612,0.062410249199569612,0.062410249199569612,0,0,0.062410249199569612
0.70999999999999996,0.061545617397436359,0.15905731135898882,0.061545617397436359,0.061545617397436359,0,0,0.061545617397436359
0.71199999999999997,0.060687286267763874,0.156968110882864,0.060687286267763874,0.060687286267763874,0,0,0.060687286267763874
0.71399999999999997,0.059835247868171626,0.15489195500023833,0.059835247868171626,0.059835247868171626,0,0,0.059835247868171626
0.71599999999999997,0.058989494331035397,0.1528288491783083,0.058989494331035397,0.058989494331035397,0,0,0.058989494331035397
0.71799999999999997,0.058150017863001224,0.1507787991251508,0.058150017863001224,0.058150017863001224,0,0,0.058150017863001224
0.71999999999999997,0.057316810744507674,0.14874181079034998,0.057316810744507674,0.057316810744507674,0,0,0.057316810744507674
0.72199999999999998,0.056489865329311217,0.14671789036564853,0.056489865329311217,0.056489865329311217,0,0,0.056489865329311217
0.72399999999999998,0.055669174044019831,0.1447070442856313,0.055669174044019831,0.055669174044019831,0,0,0.055669174044019831
0.72599999999999998,0.054854729387633694,0.14270927922843302,0.054854729387633694,0.054854729387633694,0,0,0.054854729387633694
0.72799999999999998,0.054046523931088442,0.14072460211647653,0.054046523931088442,0.054046523931088442,0,0,0.054046523931088442
0.72999999999999998,0.053244550316806749,0.13875302011723534,0.053244550316806749,0.053244550316806749,0,0,0.053244550316806749
0.73199999999999998,0.052448801258256683,0.13679454064402918,0.052448801258256683,0.052448801258256683,0,0,0.052448801258256683
0.73399999999999999,0.051659269539512165,0.13484917135684604,0.051659269539512165,0.051659269539512165,0,0,0.051659269539512165
0.73599999999999999,0.050875948014822758,0.13291692016319057,0.050875948014822758,0.050875948014822758,0,0,0.050875948014822758
0.73799999999999999,0.050098829608187456,0.13099779521896826,0.050098829608187456,0.050098829608187456,0,0,0.050098829608187456
0.73999999999999999,0.049327907312934016,0.12909180492938965,0.049327907312934016,0.049327907312934016,0,0,0.049327907312934016
0.74199999999999999,0.048563174191303848,0.12719895794991176,0.048563174191303848,0.048563174191303848,0,0,0.048563174191303848
0.74399999999999999,0.047804623374042232,0.1253192631872071,0.047804623374042232,0.047804623374042232,0,0,0.047804623374042232
0.746,0.047052248059995083,0.12345272980016064,0.047052248059995083,0.047052248059995083,0,0,0.047052248059995083
0.748,0.046306041515708163,0.12159936720089948,0.046306041515708163,0.046306041515708163,0,0,0.046306041515708163
0.75,0.045565997075034947,0.11975918505585215,0.045565997075034947,0.045565997075034947,0,0,0.045565997075034947
0.752,0.044832108138747606,0.11793219328684046,0.044832108138747606,0.044832108138747606,0,0,0.044832108138747606
0.754,0.044104368174152531,0.11611840207219948,0.044104368174152531,0.044104368174152531,0,0,0.044104368174152531
0.75600000000000001,0.043382770714713081,0.1143178218479326,0.043382770714713081,0.043382770714713081,0,0,0.043382770714713081
0.75800000000000001,0.042667309359675665,0.11253046330889793,0.042667309359675665,0.042667309359675665,0,0,0.042667309359675665
0.76000000000000001,0.04195797777370025,0.11075633741002111,0.04195797777370025,0.04195797777370025,0,0,0.04195797777370025
0.76200000000000001,0.041254769686498549,0.10899545536755273,0.041254769686498549,0.041254769686498549,0,0,0.041254769686498549
0.76400000000000001,0.040557678892472304,0.10724782866034621,0.040557678892472304,0.040557678892472304,0,0,0.040557678892472304
0.76600000000000001,0.039866699250362347,0.10551346903117764,0.039866699250362347,0.039866699250362347,0,0,0.039866699250362347
0.76800000000000002,0.039181824682896105,0.10379238848809513,0.039181824682896105,0.039181824682896105,0,0,0.039181824682896105
0.77000000000000002,0.03850304917644487,0.10208459930580349,0.03850304917644487,0.03850304917644487,0,0,0.03850304917644487
0.77200000000000002,0.03783036678068219,0.10039011402708398,0.03783036678068219,0.03783036678068219,0,0,0.03783036678068219
0.77400000000000002,0.037163771608248797,0.098708945464248909,0.037163771608248797,0.037163771608248797,0,0,0.037163771608248797
0.77600000000000002,0.036503257834421432,0.097041106700630042,0.036503257834421432,0.036503257834421432,0,0,0.036503257834421432
0.77800000000000002,0.035848819696785328,0.095386611092106444,0.035848819696785328,0.035848819696785328,0,0,0.035848819696785328
0.78000000000000003,0.035200451494912688,0.093745472268664365,0.035200451494912688,0.035200451494912688,0,0,0.035200451494912688
0.78200000000000003,0.034558147590044164,0.092117704135997069,0.034558147590044164,0.034558147590044164,0,0,0.034558147590044164
0.78400000000000003,0.033921902404774551,0.090503320877141302,0.033921902404774551,0.033921902404774551,0,0,0.033921902404774551
0.78600000000000003,0.03329171042274448,0.088902336954149952,0.03329171042274448,0.03329171042274448,0,0,0.03329171042274448
0.78800000000000003,0.03266756618833333,0.087314767109806457,0.03266756618833333,0.03266756618833333,0,0,0.03266756618833333
0.79000000000000004,0.032049464306360465,0.085740626369372963,0.032049464306360465,0.032049464306360465,0,0,0.032049464306360465
0.79200000000000004,0.031437399441785807,0.084179930042382223,0.031437399441785807,0.031437399441785807,0,0,0.031437399441785807
0.79400000000000004,0.030831366319418296,0.08263269372447013,0.030831366319418296,0.030831366319418296,0,0,0.030831366319418296
0.79600000000000004,0.030231359723625895,0.081098933299241782,0.030231359723625895,0.030231359723625895,0,0,0.030231359723625895
0.79800000000000004,0.029637374498051261,0.079578664940188615,0.029637374498051261,0.029637374498051261,0,0,0.029637374498051261
0.80000000000000004,0.029049405545331197,0.078071905112637507,0.029049405545331197,0.029049405545331197,0,0,0.029049405545331197
0.80200000000000005,0.028467447826818537,0.07657867057575074,0.028467447826818537,0.028467447826818537,0,0,0.028467447826818537
0.80400000000000005,0.027891496362309143,0.075098978384560811,0.027891496362309143,0.027891496362309143,0,0,0.027891496362309143
0.80600000000000005,0.027321546229772342,0.073632845892058096,0.027321546229772342,0.027321546229772342,0,0,0.027321546229772342
0.80800000000000005,0.026757592565086363,0.072180290751312937,0.026757592565086363,0.026757592565086363,0,0,0.026757592565086363
0.81000000000000005,0.026199630561774767,0.070741330917648337,0.026199630561774767,0.026199630561774767,0,0,0.026199630561774767
0.81200000000000006,0.025647655470749431,0.069315984650859974,0.025647655470749431,0.025647655470749431,0,0,0.025647655470749431
0.81400000000000006,0.02510166260005553,0.067904270517476828,0.02510166260005553,0.02510166260005553,0,0,0.02510166260005553
0.81600000000000006,0.024561647314621404,0.06650620739307378,0.024561647314621404,0.024561647314621404,0,0,0.024561647314621404
0.81800000000000006,0.024027605036009869,0.06512181446462928,0.024027605036009869,0.024027605036009869,0,0,0.024027605036009869
0.82000000000000006,0.023499531242175853,0.063751111232933422,0.023499531242175853,0.023499531242175853,0,0,0.023499531242175853
0.82200000000000006,0.022977421467225811,0.062394117515045533,0.022977421467225811,0.022977421467225811,0,0,0.022977421467225811
0.82400000000000007,0.02246127130118114,0.061050853446797948,0.02246127130118114,0.02246127130118114,0,0,0.02246127130118114
0.82600000000000007,0.021951076389744362,0.059721339485358182,0.021951076389744362,0.021951076389744362,0,0,0.021951076389744362
0.82800000000000007,0.021446832434070751,0.058405596411837735,0.021446832434070751,0.021446832434070751,0,0,0.021446832434070751
0.83000000000000007,0.020948535190540518,0.057103645333953068,0.020948535190540518,0.020948535190540518,0,0,0.020948535190540518
0.83200000000000007,0.020456180470537211,0.055815507688746102,0.020456180470537211,0.020456180470537211,0,0,0.020456180470537211
0.83399999999999996,0.019969764140227109,0.05454120524535222,0.019969764140227109,0.019969764140227109,0,0,0.019969764140227109
0.83599999999999997,0.019489282120343066,0.053280760107829783,0.019489282120343066,0.019489282120343066,0,0,0.019489282120343066
0.83799999999999997,0.019014730385972567,0.052034194718044047,0.019014730385972567,0.019014730385972567,0,0,0.019014730385972567
0.83999999999999997,0.018546104966346344,0.050801531858605697,0.018546104966346344,0.018546104966346344,0,0,0.018546104966346344
0.84199999999999997,0.018083401944633537,0.049582794655875118,0.018083401944633537,0.018083401944633537,0,0,0.018083401944633537
0.84399999999999997,0.017626617457737415,0.048378006583019939,0.017626617457737415,0.017626617457737415,0,0,0.017626617457737415
0.84599999999999997,0.0171757476960952,0.04718719146313699,0.0171757476960952,0.0171757476960952,0,0,0.0171757476960952
0.84799999999999998,0.016730788903481453,0.046010373472432864,0.016730788903481453,0.016730788903481453,0,0,0.016730788903481453
0.84999999999999998,0.016291737376814219,0.044847577143473982,0.016291737376814219,0.016291737376814219,0,0,0.016291737376814219
0.85199999999999998,0.015858589465964856,0.043698827368492177,0.015858589465964856,0.015858589465964856,0,0,0.015858589465964856
0.85399999999999998,0.015431341573568735,0.042564149402764873,0.015431341573568735,0.015431341573568735,0,0,0.015431341573568735
0.85599999999999998,0.015009990154842501,0.041443568868053005,0.015009990154842501,0.015009990154842501,0,0,0.015009990154842501
0.85799999999999998,0.014594531717401216,0.040337111756116428,0.014594531717401216,0.014594531717401216,0,0,0.014594531717401216
0.85999999999999999,0.014184962821080283,0.039244804432290392,0.014184962821080283,0.014184962821080283,0,0,0.014184962821080283
0.86199999999999999,0.013781280077759361,0.038166673639137505,0.013781280077759361,0.013781280077759361,0,0,0.013781280077759361
0.86399999999999999,0.01338348015119073,0.037102746500168982,0.01338348015119073,0.01338348015119073,0,0,0.01338348015119073
0.86599999999999999,0.01299155975682853,0.03605305052364427,0.01299155975682853,0.01299155975682853,0,0,0.01299155975682853
0.86799999999999999,0.012605515661662348,0.035017613606437292,0.012605515661662348,0.012605515661662348,0,0,0.012605515661662348
0.87,0.012225344684053119,0.033996464037989504,0.012225344684053119,0.012225344684053119,0,0,0.012225344684053119
0.872,0.011851043693572483,0.032989630504329792,0.011851043693572483,0.011851043693572483,0,0,0.011851043693572483
0.874,0.011482609610843575,0.031997142092183406,0.011482609610843575,0.011482609610843575,0,0,0.011482609610843575
0.876,0.011120039407387483,0.031019028293158613,0.011120039407387483,0.011120039407387483,0,0,0.011120039407387483
0.878,0.010763330105467928,0.030055319008012171,0.010763330105467928,0.010763330105467928,0,0,0.010763330105467928
0.88,0.010412478777944489,0.02910604455100696,0.010412478777944489,0.010412478777944489,0,0,0.010412478777944489
0.88200000000000001,0.01006748254812273,0.028171235654349092,0.01006748254812273,0.01006748254812273,0,0,0.01006748254812273
0.88400000000000001,0.0097283385896124175,0.027250923472718291,0.0097283385896124175,0.0097283385896124175,0,0,0.0097283385896124175
0.88600000000000001,0.0093950441261837492,0.026345139587883981,0.0093950441261837492,0.0093950441261837492,0,0,0.0093950441261837492
0.88800000000000001,0.0090675964316300206,0.025453916013417066,0.0090675964316300206,0.0090675964316300206,0,0,0.0090675964316300206
0.89000000000000001,0.0087459928296311773,0.024577285199491206,0.0087459928296311773,0.0087459928296311773,0,0,0.0087459928296311773
0.89200000000000002,0.0084302306936191451,0.023715280037786002,0.0084302306936191451,0.0084302306936191451,0,0,0.0084302306936191451
0.89400000000000002,0.0081203074466488223,0.022867933866480783,0.0081203074466488223,0.0081203074466488223,0,0,0.0081203074466488223
0.89600000000000002,0.0078162205612689606,0.022035280475354524,0.0078162205612689606,0.0078162205612689606,0,0,0.0078162205612689606
0.89800000000000002,0.0075179675593957107,0.021217354110984799,0.0075179675593957107,0.0075179675593957107,0,0,0.0075179675593957107
0.90000000000000002,0.0072255460121917192,0.020414189482053313,0.0072255460121917192,0.0072255460121917192,0,0,0.0072255460121917192
0.90200000000000002,0.0069389535399438929,0.019625821764754248,0.0069389535399438929,0.0069389535399438929,0,0,0.0069389535399438929
0.90400000000000003,0.0066581878119462701,0.01885228660831717,0.0066581878119462701,0.0066581878119462701,0,0,0.0066581878119462701
0.90600000000000003,0.006383246546385779,0.018093620140636091,0.006383246546385779,0.006383246546385779,0,0,0.006383246546385779
0.90800000000000003,0.0061141275102277737,0.017349858974019527,0.0061141275102277737,0.0061141275102277737,0,0,0.0061141275102277737
0.91000000000000003,0.0058508285191068987,0.016621040211048044,0.0058508285191068987,0.0058508285191068987,0,0,0.0058508285191068987
0.91200000000000003,0.0055933474372199532,0.015907201450560571,0.0055933474372199532,0.0055933474372199532,0,0,0.0055933474372199532
0.91400000000000003,0.005341682177219198,0.015208380793756415,0.005341682177219198,0.005341682177219198,0,0,0.005341682177219198
0.91600000000000004,0.0050958307001115477,0.014524616850422722,0.0050958307001115477,0.0050958307001115477,0,0,0.0050958307001115477
0.91800000000000004,0.0048557910151577621,0.013855948745296276,0.0048557910151577621,0.0048557910151577621,0,0,0.0048557910151577621
0.92000000000000004,0.0046215611797741918,0.013202416124545202,0.0046215611797741918,0.0046215611797741918,0,0,0.0046215611797741918
0.92200000000000004,0.0043931392994381868,0.012564059162395225,0.0043931392994381868,0.0043931392994381868,0,0,0.0043931392994381868
0.92400000000000004,0.0041705235275952823,0.011940918567885817,0.0041705235275952823,0.0041705235275952823,0,0,0.0041705235275952823
0.92600000000000005,0.0039537120655689373,0.011333035591768903,0.0039537120655689373,0.0039537120655689373,0,0,0.0039537120655689373
0.92800000000000005,0.0037427031624723828,0.010740452033553227,0.0037427031624723828,0.0037427031624723828,0,0,0.0037427031624723828
0.93000000000000005,0.0035374951151234679,0.010163210248691934,0.0035374951151234679,0.0035374951151234679,0,0,0.0035374951151234679
0.93200000000000005,0.0033380862679612822,0.0096013531559251408,0.0033380862679612822,0.0033380862679612822,0,0,0.0033380862679612822
0.93400000000000005,0.003144475012965553,0.0090549242447723888,0.003144475012965553,0.003144475012965553,0,0,0.003144475012965553
0.93600000000000005,0.0029566597895789304,0.0085239675831871864,0.0029566597895789304,0.0029566597895789304,0,0,0.0029566597895789304
0.93800000000000006,0.0027746390846301594,0.0080085278253703152,0.0027746390846301594,0.0027746390846301594,0,0,0.0027746390846301594
0.94000000000000006,0.0025984114322603613,0.0075086502197527771,0.0025984114322603613,0.0025984114322603613,0,0,0.0025984114322603613
0.94200000000000006,0.0024279754138533116,0.0070243806171446099,0.0024279754138533116,0.0024279754138533116,0,0,0.0024279754138533116
0.94400000000000006,0.002263329657965607,0.0065557654790615594,0.002263329657965607,0.002263329657965607,0,0,0.002263329657965607
0.94600000000000006,0.0021044728402588309,0.0061028518862293879,0.0021044728402588309,0.0021044728402588309,0,0,0.0021044728402588309
0.94800000000000006,0.0019514036834387127,0.0056656875472713697,0.0019514036834387127,0.0019514036834387127,0,0,0.0019514036834387127
0.95000000000000007,0.0018041209571898476,0.0052443208075834136,0.0018041209571898476,0.0018041209571898476,0,0,0.0018041209571898476
0.95200000000000007,0.0016626234781180749,0.0048388006584039189,0.0016626234781180749,0.0016626234781180749,0,0,0.0016626234781180749
0.95400000000000007,0.0015269101096923032,0.004449176746078809,0.0015269101096923032,0.0015269101096923032,0,0,0.0015269101096923032
0.95600000000000007,0.0013969797621904423,0.0040754993815323992,0.0013969797621904423,0.0013969797621904423,0,0,0.0013969797621904423
0.95800000000000007,0.0012728313926460011,0.0037178195499432132,0.0012728313926460011,0.0012728313926460011,0,0,0.0012728313926460011
0.95999999999999996,0.0011544640047982391,0.0033761889206365137,0.0011544640047982391,0.0011544640047982391,0,0,0.0011544640047982391
0.96199999999999997,0.0010418766490432052,0.0030506598571971022,0.0010418766490432052,0.0010418766490432052,0,0,0.0010418766490432052
0.96399999999999997,0.0009350684223894401,0.0027412854278003884,0.0009350684223894401,0.0009350684223894401,0,0,0.0009350684223894401
0.96599999999999997,0.00083403846841267892,0.0024481194157845998,0.00083403846841267892,0.00083403846841267892,0,0,0.00083403846841267892
0.96799999999999997,0.00073878597721577233,0.0021712163304528076,0.00073878597721577233,0.00073878597721577233,0,0,0.00073878597721577233
0.96999999999999997,0.00064931018538960661,0.0019106314181234207,0.00064931018538960661,0.00064931018538960661,0,0,0.00064931018538960661
0.97199999999999998,0.00056561037597580022,0.001666420673426483,0.00056561037597580022,0.00056561037597580022,0,0,0.00056561037597580022
0.97399999999999998,0.00048768587843228683,0.0014386408508642035,0.00048768587843228683,0.00048768587843228683,0,0,0.00048768587843228683
0.97599999999999998,0.00041553606860145198,0.0012273494766286142,0.00041553606860145198,0.00041553606860145198,0,0,0.00041553606860145198
0.97799999999999998,0.0003491603686797129,0.0010326048606965621,0.0003491603686797129,0.0003491603686797129,0,0,0.0003491603686797129
0.97999999999999998,0.00028855824718998502,0.0008544661092011463,0.00028855824718998502,0.00028855824718998502,0,0,0.00028855824718998502
0.98199999999999998,0.00023372921895614684,0.00069299313709048072,0.00023372921895614684,0.00023372921895614684,0,0,0.00023372921895614684
0.98399999999999999,0.00018467284507917014,0.00054824668108377494,0.00018467284507917014,0.00018467284507917014,0,0,0.00018467284507917014
0.98599999999999999,0.00014138873291702492,0.00042028831292983959,0.00014138873291702492,0.00014138873291702492,0,0,0.00014138873291702492
0.98799999999999999,0.00010387653606458436,0.00030918045297645413,0.00010387653606458436,0.00010387653606458436,0,0,0.00010387653606458436
0.98999999999999999,7.2135954338414798e-05,0.00021498638406369786,7.2135954338414798e-05,7.2135954338414798e-05,0,0,7.2135954338414798e-05
0.99199999999999999,4.6166733760788503e-05,0.00013777026574790519,4.6166733760788503e-05,4.6166733760788503e-05,0,0,4.6166733760788503e-05
0.99399999999999999,2.5968666549358588e-05,7.7597148861796583e-05,2.5968666549358588e-05,2.5968666549358588e-05,0,0,2.5968666549358588e-05
0.996,1.1541591104835547e-05,3.4532990429658739e-05,1.1541591104835547e-05,1.1541591104835547e-05,0,0,1.1541591104835547e-05
0.998,2.8853920053251159e-06,8.6446689424590772e-06,2.8853920053251159e-06,2.8853920053251159e-06,0,0,2.8853920053251159e-06
1,0,0,0,0,0,0,0


==> data/depolarizing_gaps.csv <==
p,Upsilon_gap,Flagged_gap,UF_gap
0.02,0.05701869838509388,0.053244260874276472,0.03773404956857862
0.021999999999999999,0.061200038654417144,0.057048157392518006,0.040011983050374234
0.024,0.065248584834790901,0.060719259821810034,0.04216181353974946
0.026000000000000002,0.069175306673725845,0.064268537909663248,0.044194545492362125
0.028000000000000001,0.072989480569515597,0.06770526805437127,0.046119490310531863
0.029999999999999999,0.076699053833150788,0.071037397566924732,0.047944630607760108
0.032000000000000001,0.080310911390967354,0.074271811373659569,0.049676886914001961
0.034000000000000002,0.08383107555965108,0.077414531791261565,0.051322317453312949
0.036000000000000004,0.087264858659625633,0.080470871140154387,0.052886270759891385
0.037999999999999999,0.090616981615032843,0.083445550344479869,0.054373504280733509
0.040000000000000001,0.093891667520186073,0.086342792498551368,0.055788277944778586
0.042000000000000003,0.097092716448999306,0.089166397676282871,0.057134428975045948
0.043999999999999997,0.10022356598498372,0.091919803461185667,0.058415432421349611
0.045999999999999999,0.10328734072478352,0.094606134449903623,0.059634450666580685
0.048000000000000001,0.10628689315744067,0.097228243131479042,0.060794374308719368
0.050000000000000003,0.10922483771962688,0.099788743942583524,0.061897856218841918
0.052000000000000005,0.11210357939409232,0.10229004186596724,0.062947340142352259
0.053999999999999999,0.11492533790244508,0.10473435662323827,0.063945084894560855
0.056000000000000001,0.11769216830936657,0.10712374327907803,0.064893184967713791
0.058000000000000003,0.12040597867998148,0.10946010989861121,0.06579358819119463
0.059999999999999998,0.12306854529912414,0.11174523276667214,0.066648110953625883
0.062,0.12568152585934655,0.11398076957581282,0.067458451393738406
0.064000000000000001,0.1282464709456641,0.11616827091104864,0.068226200887980593
0.066000000000000003,0.13076483408345541,0.11830919029775822,0.068952854101300698
0.068000000000000005,0.13323798056743974,0.12040489303066082,0.069639817819014627
0.070000000000000007,0.13566719525115034,0.12245666396328969,0.070288418739183345
0.072000000000000008,0.13805368944553842,0.12446571440659604,0.070899910374132347
0.073999999999999996,0.14039860705054041,0.1264331882605163,0.071475479184941793
0.075999999999999998,0.14270303002334461,0.12836016748223877,0.072016250052646447
0.078,0.1449679832706976,0.13024767697851003,0.072523291173489768
0.080000000000000002,0.14719443903914542,0.13209668899587601,0.0729976184521125
0.082000000000000003,0.14938332086600714,0.133908127071656,0.073440199455487853
0.084000000000000005,0.15153550714468567,0.1356828695992528,0.073851956981198841
0.086000000000000007,0.15365183435025587,0.13742175305374127,0.074233772285999144
0.087999999999999995,0.15573309996485418,0.13912557491725785,0.074586488014182328
0.089999999999999997,0.1577800651370026,0.14079509633832454,0.074910910859887214
0.091999999999999998,0.1597934571044467,0.14243104455468691,0.075207813992923866
0.094,0.16177397140622196,0.14403411510538044,0.075477939273831729
0.096000000000000002,0.16372227390638616,0.14560497385446292,0.075721999280601193
0.098000000000000004,0.16563900264904119,0.14714425884603621,0.075940679166689895
0.10000000000000001,0.16752476956186946,0.14865258200778275,0.076134638367553631
0.10200000000000001,0.16938016202333961,0.15013053071817117,0.076304512170840999
0.10400000000000001,0.17120574430695046,0.15157866925070029,0.076450913163629619
0.106,0.17300205891434506,0.15299754010701316,0.076574432568525252
0.108,0.17476962780777838,0.15438766524936465,0.076675641479112433
0.11,0.17650895355126428,0.15574954724176893,0.076755092004075154
0.112,0.17822052036870595,0.15708367030812886,0.076813318328298741
0.114,0.17990479512642188,0.15839050131476307,0.07685083769835277
0.11600000000000001,0.18156222824670554,0.15967049068396499,0.076868151339002155
0.11800000000000001,0.18319325455836299,0.16092407324454072,0.076865745306682998
0.12,0.18479829408957227,0.16215166902466827,0.076844091285285576
0.122,0.18637775280787083,0.1633536839918851,0.076803647329052094
0.124,0.18793202331161007,0.16453051074454261,0.076744858556925366
0.126,0.18946148547678487,0.16568252915863568,0.076668157802252446
0.128,0.1909665070627895,0.16681010699355858,0.076573966221394674
0.13,0.19244744428030058,0.16791360045998793,0.076462693864442599
0.13200000000000001,0.19390464232421056,0.16899335475281618,0.076334740210960206
0.13400000000000001,0.19533843587424915,0.17004970455177304,0.076190494673383125
0.13600000000000001,0.19674914956571699,0.17108297449215915,0.076030337070508103
0.13800000000000001,0.19813709843251681,0.17209347960787724,0.075854638073246994
0.14000000000000001,0.19950258832450185,0.17308152574878044,0.075663759624661098
0.14200000000000002,0.20084591630096682,0.17404740997416368,0.075458055336105279
0.14400000000000002,0.2021673710019688,0.17499142092408393,0.075237870861164846
0.14599999999999999,0.20346723299901204,0.17591383917004555,0.075003544248912757
0.14799999999999999,0.20474577512651737,0.17681493754646904,0.074755406277906944
0.14999999999999999,0.20600326279536696,0.1776949814642369,0.07449378077222063
0.152,0.20723995428972553,0.17855422920751374,0.074218984900693175
0.154,0.20845610104823642,0.1793929322149429,0.073931329460507289
0.156,0.20965194793060671,0.18021133534623146,0.073631119146097324
0.158,0.21082773347051875,0.18100967713506178,0.073318652804325646
0.16,0.21198369011573415,0.18178819002919544,0.072994223676784764
0.16200000000000001,0.21312004445618915,0.18254710061856871,0.072658119630030327
0.16400000000000001,0.21423701744082613,0.18328662985212396,0.072310623374470806
0.16600000000000001,0.21533482458384345,0.18400699324405945,0.071952012672610866
0.16800000000000001,0.21641367616100482,0.18470840107013908,0.071582560537267637
0.17000000000000001,0.21747377739659957,0.1853910585546521,0.071202535420358315
0.17200000000000001,0.21851532864160172,0.18605516604857253,0.070812201392799701
0.17400000000000002,0.21953852554354203,0.1867009191994311,0.070411818316025943
0.17599999999999999,0.22054355920856783,0.18732850911337517,0.070001642005601328
0.17799999999999999,0.22153061635613502,0.18793812250986064,0.069581924387359828
0.17999999999999999,0.22249987946674687,0.18852994186939076,0.069152913646485403
0.182,0.22345152692312453,0.18910414557468669,0.068714854369914591
0.184,0.22438573314517152,0.18966090804565194,0.068267987682410769
0.186,0.2253026687190689,0.1902003998684676,0.067812551376649877
0.188,0.22620250052081703,0.190722787919134,0.067348780037620404
0.19,0.22708539183451848,0.19122823548175372,0.066876905161630029
0.192,0.22795150246567997,0.19171690236183347,0.066397155270190467
0.19400000000000001,0.2288009888497925,0.19218894499486427,0.065909756019028487
0.19600000000000001,0.22963400415643298,0.19264451655042314,0.065414930302467422
0.19800000000000001,0.23045069838911569,0.19308376703202412,0.064912898353390536
0.20000000000000001,0.23125121848110763,0.19350684337293433,0.06440387783900442
0.20200000000000001,0.23203570838741239,0.19391388952815736,0.063888083952586494
0.20400000000000001,0.23280430917310757,0.19430504656277081,0.06336572950140662
0.20600000000000002,0.23355715909821961,0.19468045273680101,0.062837024990986812
0.20800000000000002,0.23429439369929972,0.19504024358679939,0.062302178705863465
0.20999999999999999,0.23501614586786335,0.19538455200428129,0.061761396786999656
0.21199999999999999,0.23572254592583808,0.19571350831117429,0.061214883305985845
0.214,0.23641372169816688,0.19602724033242125,0.060662840336166757
0.216,0.23708979858269341,0.19632587346586605,0.060105468020808184
0.218,0.23775089961746065,0.19660953074955156,0.059542964638430895
0.22,0.23839714554553726,0.19687833292654655,0.05897552666540723
0.222,0.23902865487748726,0.19713239850741482,0.0584033488359334
0.224,0.23964554395158699,0.19737184383043282,0.057826624199462939
0.22600000000000001,0.24024792699189113,0.19759678311965512,0.05724554417569877
0.22800000000000001,0.2408359161642426,0.19780732854092486,0.056660298607216553
0.23000000000000001,0.2414096216303161,0.19800359025591663,0.056071075809810189
0.23200000000000001,0.24196915159978194,0.19818567647430074,0.055478062620617552
0.23400000000000001,0.2425146123806704,0.19835369350410748,0.054881444444107419
0.23600000000000002,0.243046108428012,0.19850774580036734,0.054281405295978802
0.23800000000000002,0.24356374239083101,0.19864793601210462,0.0536781278450425
0.23999999999999999,0.24406761515755626,0.19877436502774815,0.053071793453129179
0.24199999999999999,0.24455782589991903,0.19888713201902919,0.052462582213081921
0.24399999999999999,0.24503447211539886,0.19898633448342729,0.05185067298487539
0.246,0.24549764966827636,0.19907206828522306,0.051236243429908013
0.248,0.24594745282935171,0.19914442769521667,0.050619470043503201
0.25,0.24638397431437964,0.19920350542916287,0.050000528185659754
0.252,0.24680730532127615,0.19924939268497766,0.049379592110082249
0.254,0.24721753556614057,0.19928217917876034,0.048756834991521059
0.25600000000000001,0.24761475331814531,0.19930195317968336,0.048132428951451756
0.25800000000000001,0.24799904543333262,0.19930880154378894,0.047506545082115381
0.26000000000000001,0.24837049738736361,0.1993028097467382,0.046879353468944313
0.26200000000000001,0.24872919330726007,0.19928406191555303,0.046251023211389047
0.26400000000000001,0.24907521600217419,0.19925264085938543,0.045621722442166474
0.26600000000000001,0.24940864699322718,0.19920862809935669,0.04499161834494031
0.26800000000000002,0.24972956654244938,0.19915210389749705,0.04436087717044826
0.27000000000000002,0.25003805368085552,0.19908314728482146,0.043729664251082628
0.27200000000000002,0.25033418623568815,0.19900183608857236,0.04309814401393483
0.27400000000000002,0.25061804085685924,0.19890824695866172,0.042466479992304684
0.27600000000000002,0.25088969304261777,0.19880245539333852,0.041834834835681706
0.27800000000000002,0.25114921716447569,0.19868453576411471,0.041203370318196819
0.28000000000000003,0.25139668649141311,0.19855456133997029,0.040572247345543322
0.28200000000000003,0.25163217321339248,0.19841260431086793,0.039941625960364546
0.28400000000000003,0.25185574846420578,0.1982587358105995,0.039311665346104419
0.28600000000000003,0.25206748234367704,0.19809302593898903,0.038682523829311477
0.28800000000000003,0.25226744393924261,0.19791554378347287,0.038054358880389438
0.28999999999999998,0.25245570134693263,0.19772635744008116,0.037427327112783376
0.29199999999999998,0.25263232169177263,0.19752553403383943,0.036801584280589272
0.29399999999999998,0.25279737114762513,0.1973131397386102,0.036177285274572812
0.29599999999999999,0.2529509149564918,0.19708923979639503,0.035554584116581328
0.29799999999999999,0.2530930174472924,0.1968538985361139,0.034933633952332704
0.29999999999999999,0.25322374205414033,0.19660717939188022,0.034314587042561184
0.30199999999999999,0.25334315133412855,0.1963491449207867,0.033697594752499505
0.30399999999999999,0.25345130698464557,0.196079856820222,0.033082807539676434
0.30599999999999999,0.25354826986023371,0.1957993759447284,0.032470374940004987
0.308,0.25363409998900777,0.19550776232242073,0.031860445552136102
0.31,0.25370885658864462,0.19520507517097585,0.031253167020052569
0.312,0.25377259808196162,0.19489137291321112,0.030648686013874021
0.314,0.25382538211209404,0.19456671319226182,0.030047148208843827
0.316,0.25386726555728534,0.19423115288637138,0.02944869826246857
0.318,0.2538983045453026,0.19388474812330692,0.02885347978977712
0.32000000000000001,0.25391855446748868,0.19352755429441126,0.028261635336666702
0.32200000000000001,0.25392806999246287,0.19315962606830372,0.027673306351301635
0.32400000000000001,0.25392690507948035,0.19278101740423947,0.027088633153531022
0.32600000000000001,0.25391511299146108,0.19239178156513848,0.026507754902287184
0.32800000000000001,0.25389274630769898,0.19199197113029465,0.025930809560929607
0.33000000000000002,0.25385985693626023,0.19158163800777406,0.02535793386049609
0.33200000000000002,0.25381649612608026,0.19116083344651236,0.024789263260822536
0.33400000000000002,0.25376271447876964,0.19072960804812,0.024224931909492819
0.33600000000000002,0.2536985619601354,0.19028801177840404,0.023665072598578571
0.33800000000000002,0.25362408791142865,0.18983609397861556,0.023109816719130316
0.34000000000000002,0.25353934106032472,0.1893739033764299,0.022559294213378822
0.34200000000000003,0.25344436953164495,0.18890148809666829,0.02201363352460789
0.34400000000000003,0.25333922085782679,0.18841889567176839,0.021472961544657609
0.34600000000000003,0.25322394198914955,0.18792617305200943,0.020937403559020087
0.34800000000000003,0.25309857930372481,0.18742336661550296,0.020407083189487918
0.35000000000000003,0.25296317861725415,0.18691052217795057,0.019882122334317659
0.35199999999999998,0.25281778519256559,0.18638768500218039,0.019362641105871548
0.35399999999999998,0.25266244374893176,0.18585489980746484,0.018848757765702925
0.35599999999999998,0.25249719847117613,0.18531221077862747,0.01834058865704831
0.35799999999999998,0.25232209301857711,0.18475966157494661,0.017838248134699364
0.35999999999999999,0.25213717053356766,0.18419729533885543,0.017341848492219994
0.36199999999999999,0.25194247365024702,0.18362515470445306,0.01685149988648578
0.36399999999999999,0.25173804450269821,0.18304328180582252,0.016367310259519721
0.36599999999999999,0.25152392473312668,0.18245171828516926,0.015889385257606178
0.36799999999999999,0.25130015549981721,0.18185050530077806,0.015417828147665208
0.37,0.25106677748492001,0.18123968353479913,0.014952739730878614
0.372,0.25082383090206539,0.1806192932008629,0.014494218253559149
0.374,0.25057135550381726,0.17998937405153292,0.01404235931526579
0.376,0.25030939058896196,0.179349965385596,0.013597255774169051
0.378,0.25003797500964831,0.17870110605520051,0.013158997649682397
0.38,0.24975714717836783,0.17804283447283842,0.012727672022380287
0.38200000000000001,0.24946694507479616,0.17737518861818491,0.012303362931235434
0.38400000000000001,0.2491674062524819,0.17669820604478903,0.011886151268214282
0.38600000000000001,0.24885856784540428,0.17601192388662956,0.011476114670284657
0.38800000000000001,0.24854046657438611,0.17531637886452967,0.011073327408897063
0.39000000000000001,0.24821313875338169,0.1746116072924434,0.010677860277018399
0.39200000000000002,0.24787662029562751,0.17389764508360772,0.010289780473806978
0.39400000000000002,0.24753094671967601,0.17317452775657427,0.0099091514870369019
0.39600000000000002,0.24717615315529484,0.17244229044111159,0.0095360329733936086
0.39800000000000002,0.24681227434925923,0.17170096788399403,0.0091704806367829961
0.40000000000000002,0.24643934467101536,0.17095059445466865,0.0088125461048141826
0.40200000000000002,0.24605739811824057,0.1701912041508119,0.0084622768036395069
0.40400000000000003,0.24566646832228212,0.16942283060377195,0.008119715831355824
0.40600000000000003,0.24526658855349837,0.16864550708390635,0.007784901830198393
0.40800000000000003,0.24485779172648359,0.16785926650580996,0.0074578688577830524
0.41000000000000003,0.24444011040519953,0.16706414143344395,0.0071386462576826862
0.41200000000000003,0.24401357680799818,0.16626016408516098,0.0068272585296522692
0.41400000000000003,0.24357822281255292,0.16544736633863388,0.0065237251998521012
0.41600000000000004,0.24313407996068814,0.16462577973568748,0.0062280606914497036
0.41799999999999998,0.24268117946312173,0.16379543548703934,0.0059402741960215208
0.41999999999999998,0.24221955220410962,0.1629563644769455,0.0056603695462107348
0.42199999999999999,0.24174922874600635,0.1621085972677605,0.0053883450901412999
0.42399999999999999,0.2412702393337367,0.16125216410440912,0.0051241935681293899
0.42599999999999999,0.24078261389918232,0.1603870949187729,0.0048679019922803594
0.42799999999999999,0.24028638206548569,0.15951341933399454,0.0046194515296052799
0.42999999999999999,0.23978157315127357,0.1586311666687007,0.004378817389341514
0.432,0.2392682161748001,0.15774036594114549,0.0041459687152121047
0.434,0.23874633985801386,0.15684104587327752,0.0039208684834118428
0.436,0.2382159726305495,0.15593323489473143,0.0037034734071623825
0.438,0.23767714263364448,0.15501696114674468,0.0034937338487330376
0.44,0.23712987772398397,0.15409225248600256,0.0032915937398811899
0.442,0.23657420547747698,0.15315913648841384,0.0030969905117211143
0.44400000000000001,0.23601015319296115,0.15221764045281627,0.0029098550350871791
0.44600000000000001,0.23543774789584149,0.15126779140461488,0.0027301115725116287
0.44800000000000001,0.23485701634166423,0.15030961609935589,0.0025576777429908992
0.45000000000000001,0.23426798501962354,0.14934314102623336,0.0023924645007653358
0.45200000000000001,0.23367068015600911,0.14836839241153721,0.0022343761293843641
0.45400000000000001,0.23306512771758847,0.14738539622203484,0.0020833102523718783
0.45600000000000002,0.23245135341493239,0.14639417816829703,0.0019391578618433471
0.45800000000000002,0.23182938270567821,0.14539476370796112,0.001801803366455355
0.46000000000000002,0.23119924079773879,0.14438717804893997,0.001671124660088532
0.46200000000000002,0.23056095265245247,0.14337144615257191,0.0015469932126740901
0.46400000000000002,0.22991454298767999,0.14234759273671771,0.0014292741845708633
0.46600000000000003,0.22926003628084568,0.14131564227880167,0.0013178265658809023
0.46800000000000003,0.22859745677192744,0.1402756190188017,0.0012125033420564424
0.47000000000000003,0.22792682846639378,0.13922754696218631,0.0011131516870948148
0.47200000000000003,0.22724817513809115,0.13817144988280194,0.0010196131855405256
0.47400000000000003,0.22656152033208188,0.13710735132571084,0.00093172408441013956
0.47600000000000003,0.22586688736743243,0.13603527460997966,0.00084931557602507118
0.47800000000000004,0.22516429933995563,0.13495524283142113,0.00077221411257558364
0.47999999999999998,0.22445377912490605,0.13386727886528993,0.00070024175304439062
0.48199999999999998,0.22373534937962947,0.13277140536893162,0.00063321654288759927
0.48399999999999999,0.223009032546168,0.13166764478438842,0.00057095292660155287
0.48599999999999999,0.22227485085382204,0.13055601934096073,0.00051326219299506915
0.48799999999999999,0.22153282632166882,0.12943655105772578,0.00045995295263597533
0.48999999999999999,0.22078298076103942,0.12830926174601454,0.00041083164654793451
0.49199999999999999,0.22002533577795469,0.12717417301184808,0.00036570308479878929
0.49399999999999999,0.21925991277552148,0.12603130625833314,0.00032437101314596343
0.496,0.21848673295628873,0.12488068268801866,0.0002866387053907858
0.498,0.21770581732456518,0.12372232330521338,0.00025230957854560946
0.5,0.2169171866886993,0.12255624891826578,0.00022118782734166509
0.502,0.21612086166332356,0.1213824801418083,0.00019307907400903227
0.504,0.21531686267155892,0.12020103739896193,0.0001677910286533961
0.50600000000000001,0.2145052099471878,0.11901194092350909,0.00014513415494942753
0.50800000000000001,0.21368592353678917,0.11781521076202872,0.00012492233528265859
0.51000000000000001,0.21285902330184081,0.11661086677599863,0.00010697352891775552
0.51200000000000001,0.21202452892078771,0.1153989286438637,9.1110416270691785e-05
0.51400000000000001,0.21118245989107776,0.11417941586307201,7.7161021937280079e-05
0.51600000000000001,0.21033283553116411,0.11295234775207663,6.495930880404436e-05
0.51800000000000002,0.20947567498247766,0.11171774345230845,5.4345735364297581e-05
0.52000000000000002,0.208610997211367,0.11047562193011606,4.5167768307137403e-05
0.52200000000000002,0.20773882101100904,0.10922600197867638,3.728034256430732e-05
0.52400000000000002,0.20685916500328838,0.1079689022198741,3.0546261311604572e-05
0.52600000000000002,0.20597204764064914,0.10670434110615312,2.4836528946747057e-05
0.52800000000000002,0.20507748720791596,0.10543233692233822,2.00306108182401e-05
0.53000000000000003,0.2041755018240895,0.10415290778743003,1.6016614466963277e-05
0.53200000000000003,0.20326610944411116,0.10286607165636996,1.2691388362689587e-05
0.53400000000000003,0.20234932786060289,0.10157184632177996,9.9605355600452383e-06
0.53600000000000003,0.20142517470558019,0.10027024941567542,7.7383413394655761e-06
0.53800000000000003,0.20049366745213704,0.098961298411150533,5.9476157027514402e-06
0.54000000000000004,0.19955482341610731,0.097645010624039075,4.5194535110508111e-06
0.54200000000000004,0.19860865975770081,0.096321403214550849,3.3929170238049657e-06
0.54400000000000004,0.19765519348311211,0.09499049318888042,2.5146475472340041e-06
0.54600000000000004,0.1966944414461087,0.093652297400795281,1.8384147479164798e-06
0.54800000000000004,0.19572642034959253,0.092306832553197382,1.3246138429295568e-06
0.55000000000000004,0.19475114674713889,0.090954115199662011,9.397222538978793e-07
0.55200000000000005,0.19376863704451319,0.089594161745954581,6.5572832396442649e-07
0.55400000000000005,0.19277890750116344,0.088226988451523103,4.4954527122134929e-07
0.55600000000000005,0.19178197423169252,0.08685261143097045,3.0242363468363672e-07
0.55800000000000005,0.19077785320730689,0.085471046655503091,1.9937502924717787e-07
0.56000000000000005,0.18976656025724514,0.084082309954359502,1.2861906426710087e-07
0.56200000000000006,0.18874811107018441,0.08268641701621704,8.1063830475945308e-08
0.56400000000000006,0.18772252119562738,0.081283383390578279,4.9828491272827032e-08
0.56600000000000006,0.18668980604526797,0.07987322448913714,2.9814329587311053e-08
0.56800000000000006,0.18564998089433737,0.078455955587124815,1.7328230839907331e-08
0.57000000000000006,0.18460306088293055,0.07703159182463637,9.760174608776448e-09
0.57200000000000006,0.1835490610173145,0.075600148207938589,5.3140169520476642e-09
0.57400000000000007,0.18248799617121469,0.074161639610757057,2.7888177139566834e-09
0.57600000000000007,0.18141988108708629,0.072716080775546921,1.4063246731001845e-09
0.57799999999999996,0.18034473037736531,0.071263486314744218,6.7905416590934559e-10
0.57999999999999996,0.17926255852570183,0.069803870711998894,3.1274437574328718e-10
0.58199999999999996,0.17817337988817483,0.068337248323390276,1.3679095239771349e-10
0.58399999999999996,0.17707720869449362,0.066863633378627219,5.6545723382764976e-11
0.58599999999999997,0.17597405904917529,0.065383039982227276,2.1971030025844033e-11
0.58799999999999997,0.17486394493271307,0.063895482114683211,7.975278846704643e-12
0.58999999999999997,0.17374688020272044,0.062400973633608969,2.6858339431105031e-12
0.59199999999999997,0.17262287859506764,0.060899528274874215,8.326159430318255e-13
0.59399999999999997,0.17149195372499215,0.059391159653717107,2.3549019396171396e-13
0.59599999999999997,0.17035411908820464,0.057875881265847751,6.0152107234273142e-14
0.59799999999999998,0.16920938806196828,0.056353706488529776,1.3716032359367288e-14
0.59999999999999998,0.16805777390617249,0.054824648581652258,2.7548827976307594e-15


==> data/isotropic_randomness.csv <==
p,oneway,two_round_s08,two_round_opt,s_opt,VF
0.0,1.0,1.0,1.0,0.5,1.0
0.002,0.9885922422625388,0.992834240779868,0.9936386976202233,0.9280425439373476,0.9956740841788004
0.004,0.9791859286644989,0.9864032153057062,0.9876047258795909,0.9200782808008877,0.9913525280853014
0.006,0.9705359481550777,0.9802580983684198,0.9817332769029334,0.9147078060250107,0.9870353636083018
0.008,0.9623776396777216,0.9743032710117119,0.9759819546364306,0.9105411308890483,0.9827226229073925
0.01,0.9545853076662059,0.9684932262969946,0.9703288576543648,0.9070921809479148,0.9784143384153883
0.012,0.9470849196551523,0.962801101147226,0.9647602324016737,0.9041276491634327,0.9741105428407727
0.014,0.9398275579679914,0.9572091023064173,0.9592664928805943,0.9015155830682341,0.9698112691701576
0.016,0.9327784552416931,0.9517045504312923,0.9538405029497038,0.8991732822451254,0.9655165506707704
0.018000000000000002,0.9259116163127036,0.946277938832638,0.9484767024246095,0.8970452192750713,0.9612264208929507
0.02,0.9192068641040888,0.9409218666987267,0.9431706115310013,0.8950919581222464,0.9569409136726674
0.022,0.9126480800836838,0.9356304034153509,0.9379185272143451,0.8932845582323465,0.952660063134058
0.024,0.9062220901522283,0.9303986858851431,0.9327173257919225,0.8916009549383144,0.9483839036919778
0.026000000000000002,0.8999179245622116,0.9252226509154758,0.9275643286813363,0.8900239749157176,0.9441124700545738
0.028,0.8937263069153402,0.9200988503572517,0.9224572075989843,0.8885399347011043,0.939845797225872
0.03,0.8876392899006232,0.9150243192684694,0.917393915552414,0.8871376806169128,0.9355839205083833
0.032,0.8816499885917249,0.9099964793422879,0.9123726353064655,0.8858081354081766,0.9313268755057269
0.034,0.8757523806719594,0.905013066535068,0.9073917400511635,0.8845436112426601,0.9270746981252724
0.036000000000000004,0.8699411538209032,0.9000720757528335,0.9024497628136403,0.8833377534864996,0.9228274245807946
0.038,0.8642115871144143,0.8951717178444474,0.897545372278239,0.8821850042039779,0.9185850913951478
0.04,0.8585594574581793,0.8903103856553324,0.8926773533958337,0.8810806267577622,0.9143477354029579
0.042,0.8529809647782843,0.8854866268723058,0.8878445916347593,0.8800206417535766,0.9101153937533303
0.044,0.8474726714912181,0.8806991220400658,0.8830460600435194,0.8790013896711385,0.9058881039125677
0.046,0.8420314530003367,0.8759466665725312,0.8782808085145068,0.878019743876108,0.9016659036669172
0.048,0.8366544568165977,0.8712281558897758,0.8735479547920715,0.8770729716933254,0.897448831125317
0.05,0.8313390685033297,0.8665425730289483,0.8688466768784788,0.876158581173304,0.8932369247221716
0.052000000000000005,0.8260828830777827,0.861888978234192,0.8641762065715783,0.8752743569623018,0.8890302232201348
0.054,0.8208836808183482,0.8572665001449007,0.8595358239271893,0.8744182975788168,0.8848287657129089
0.056,0.8157394066603448,0.852674328286331,0.8549248524835191,0.8735887004515321,0.8806325916280586
0.058,0.8106481525386482,0.8481117066300747,0.8503426551184718,0.872783930043327,0.8764417407298428
0.06,0.8056081421684238,0.843577928039996,0.8457886304363779,0.8720024981287953,0.8722562531220497
0.062,0.8006177178571197,0.8390723294561561,0.841262209600592,0.8712431062260869,0.8680761692508581
0.064,0.7956753290197204,0.8345942876977955,0.8367628535438809,0.8705044806861513,0.863901529907701
0.066,0.7907795221308473,0.8301432157887302,0.8322900505008068,0.8697855652220121,0.859732376232148
0.068,0.7859289318957813,0.8257185597261163,0.8278433138160058,0.8690853148338529,0.8555687497147959
0.07,0.7811222734609891,0.8213197956274552,0.8234221799900774,0.8684027891704675,0.8514106922001723
0.07200000000000001,0.7763583355155191,0.816946427201896,0.8190262069310648,0.8677371163409991,0.8472582458896515
0.074,0.7716359741594354,0.8125979835008827,0.8146549723846163,0.8670874781217304,0.8431114533443772
0.076,0.7669541074355495,0.8082740169104297,0.810308072520095,0.8664531528288064,0.8389703574881959
0.078,0.7623117104371148,0.8039741013533592,0.8059851206533214,0.8658334593627427,0.8348350016106045
0.08,0.7577078109175852,0.7996978306745811,0.8016857460894853,0.8652276990844631,0.8307054293696977
0.082,0.7531414853396418,0.7954448171866333,0.7974095930721044,0.8646352702273046,0.8265816847951296
0.084,0.7486118553098815,0.7912146903559762,0.7931563198258913,0.8640556601260836,0.8224638122910803
0.08600000000000001,0.7441180843532296,0.7870070956133305,0.7889255976830352,0.8634883399665028,0.8183518566392287
0.088,0.7396593749875496,0.7828216932736827,0.7847171102838042,0.8629327715931843,0.8142458630017319
0.09,0.7352349660643194,0.7786581575535382,0.7805305528435462,0.862388469491478,0.8101458769242066
0.092,0.7308441303457935,0.7745161756746444,0.7763656314791897,0.8618551018975943,0.8060519443387174
0.094,0.7264861722929365,0.7703954470448351,0.7722220625891745,0.8613321435384145,0.8019641115667683
0.096,0.7221604260416906,0.7662956825078124,0.7680995722815147,0.860819309486385,0.7978824253222918
0.098,0.717866253547954,0.7622166036547139,0.7639978958452829,0.8603161453785833,0.7938069327146438
0.1,0.7136030428840437,0.7581579421911965,0.7599167772613921,0.859822357123274,0.7897376812515975
0.10200000000000001,0.709370206671492,0.7541194393545068,0.7558559687489996,0.8593376386305974,0.785674718842333
0.10400000000000001,0.7051671806367994,0.750100845375657,0.7518152303442688,0.8588615687712141,0.7816180938004289
0.106,0.700993422278323,0.7461019189823959,0.7477943295085876,0.8583940119829825,0.7775678548468483
0.108,0.696848409633808,0.7421224269391479,0.7437930407636572,0.8579345590941172,0.7735240511129204
0.11,0.6927316401392403,0.7381621436205132,0.7398111453511235,0.8574830172665808,0.7694867321433154
0.112,0.6886426295707169,0.7342208506152941,0.7358484309146763,0.8570391147091483,0.7654559478990156
0.114,0.6845809110619192,0.7302983363583482,0.7319046912027505,0.8566026274116849,0.761431748760272
0.116,0.6805460341905538,0.7263943957878294,0.7279797257901417,0.8561733023591329,0.757414185529556
0.11800000000000001,0.6765375641278146,0.7225088300256546,0.7240733398170218,0.8557509223264337,0.7534033094344976
0.12,0.6725550808455237,0.7186414460792367,0.7201853437439836,0.8553353183912477,0.7493991721308092
0.122,0.6685981783761433,0.7147920565627235,0.7163155531218725,0.8549262545975927,0.7454018257051954
0.124,0.6646664641213224,0.7109604794361583,0.7124637883752752,0.8545235420541146,0.7414113226782477
0.126,0.6607595582050658,0.7071465377611257,0.708629874598648,0.8541270314714696,0.7374277160073183
0.128,0.6568770928679795,0.7033500594715874,0.7048136413641515,0.8537365510475349,0.7334510590893741
0.13,0.6530187118993867,0.6995708771587352,0.7010149225403358,0.853351872593495,0.7294814057638292
0.132,0.649184070104395,0.6958088278687777,0.6972335561209151,0.8529728987084134,0.7255188103153551
0.134,0.6453728328032746,0.6920637529127133,0.6934693840629081,0.8525994707119069,0.7215633274766577
0.136,0.6415846753607252,0.6883354976871758,0.6897222521335133,0.8522313962680693,0.7176150124312332
0.138,0.6378192827428436,0.6846239115055747,0.6859920097650984,0.851868594014675,0.7136739208160905
0.14,0.6340763490997767,0.6809288474387711,0.6822785099177917,0.8515109313274144,0.7097401087244378
0.14200000000000002,0.63035557737223,0.6772501621646196,0.6785816089491429,0.851158215732721,0.7058136327083353
0.14400000000000002,0.6266566789201462,0.6735877158257715,0.6749011664904073,0.8508103859467832,0.7018945497813112
0.146,0.6229793731720212,0.6699413718951523,0.6712370453290336,0.8504672592477979,0.6979829174209341
0.148,0.6193233872934343,0.666310997048609,0.6675891112969393,0.8501287837375276,0.6940787935713413
0.15,0.615688455873503,0.6626964610442407,0.6639572331642365,0.8497948612321117,0.6901822366457235
0.152,0.6120743206280627,0.6590976366079799,0.6603412825380612,0.8494652839448911,0.6862933055287559
0.154,0.60848073011847,0.655514399325008,0.6567411337661886,0.8491400245826284,0.6824120595789773
0.156,0.604907439485018,0.6519466275366411,0.653156663845166,0.8488190088997777,0.6785385586311153
0.158,0.6013542101940242,0.6483942022423345,0.6495877523326745,0.8485020530532958,0.6746728629983498
0.16,0.5978208097977272,0.6448570070064893,0.6460342812638896,0.8481891400990765,0.6708150334745119
0.162,0.5943070117061904,0.6413349278697617,0.642496135071596,0.8478801551915944,0.6669651313362207
0.164,0.5908125949704716,0.6378278532646087,0.6389732005098582,0.8475750251890781,0.6631232183449425
0.166,0.5873373440763726,0.6343356739348057,0.6354653665810263,0.8472736659706622,0.6592893567489835
0.168,0.5838810487481294,0.630858282858707,0.6319725244659151,0.846975921825009,0.6554636092853972
0.17,0.580443503761453,0.6273955751760312,0.6284945674569609,0.8466818078585414,0.6516460391818113
0.17200000000000001,0.5770245087653691,0.6239474481179607,0.6250313908942082,0.8463912578658893,0.6478367101581688
0.17400000000000002,0.573623868112347,0.6205138009403758,0.6215828921039716,0.8461041114036667,0.644035686428373
0.176,0.5702413906962396,0.617094534860034,0.6181489703400256,0.8458203481769418,0.6402430327018409
0.178,0.5668768897975907,0.6136895529935426,0.6147295267271965,0.8455399217849426,0.6364588141849505
0.18,0.5635301829358972,0.6102987602989627,0.6113244642072322,0.8452627332487613,0.6326830965823824
0.182,0.5602010917284377,0.6069220635199016,0.6079336874868232,0.8449887232601204,0.6289159460983522
0.184,0.556889441755309,0.603559371131966,0.604557102987685,0.8447178067426676,0.6251574294377198
0.186,0.5535950624303299,0.6002105932914404,0.6011946187985755,0.8444499810422854,0.6214076138069797
0.188,0.5503177868774999,0.59687564178608,0.597846144629171,0.8441851422319215,0.6176665669151205
0.19,0.5470574518127168,0.59355442998791,0.5945115917656996,0.8439232442306307,0.6139343569743468
0.192,0.5438138974304737,0.5902468728079187,0.5911908730282499,0.8436642223106001,0.6102110527006641
0.194,0.5405869672952793,0.5869528866525572,0.5878839027296744,0.8434080390409548,0.6064967233143078
0.196,0.537376508237557,0.5836723893819535,0.5845905966360117,0.8431546648979525,0.6027914385400244
0.198,0.5341823702537926,0.580405300269742,0.5813108719283565,0.8429039712160197,0.5990952686071831
0.2,0.5310044064107188,0.5771515399644574,0.57804464716611,0.8426559903506573,0.5954082842497233
0.202,0.5278424727533324,0.5739110304523796,0.5747918422515468,0.842410618317504,0.5917305567059189
0.20400000000000001,0.5246964282165554,0.5706836950217938,0.5715523783956427,0.8421678296289784,0.5880621577179621
0.20600000000000002,0.5215661345403617,0.5674694582285777,0.5683261780850939,0.8419276055756659,0.5844031595313486
0.20800000000000002,0.5184514561881998,0.5642682458630539,0.5651131650504946,0.8416898634904788,0.5807536348940634
0.21,0.5153522602685546,0.5610799849180612,0.5619132642356032,0.8414545854511212,0.5771136570555543
0.212,0.5122684164594982,0.5579046035581715,0.5587264017676571,0.8412216900339509,0.573483299765484
0.214,0.5091997969360877,0.5547420310900157,0.5555525049286957,0.8409911930946915,0.5698626372722544
0.216,0.5061462763004794,0.551592197933655,0.5523915021278365,0.8407629970602968,0.5662517443212876
0.218,0.5031077315146304,0.5484550355949549,0.5492433228744753,0.8405371036897799,0.5626506961530613
0.22,0.500084041835472,0.5453304766389261,0.5461078977523635,0.840313475132383,0.5590595685008792
0.222,0.4970750887524402,0.5422184546639728,0.542985158394532,0.8400920372651814,0.5554784375883737
0.224,0.49408075592725875,0.5391189042770195,0.5398750374590211,0.839872790916213,0.5519073801267217
0.226,0.4911009291358728,0.536031761069484,0.5367774686053879,0.8396557135206036,0.5483464733115717
0.228,0.4881354962124398,0.5329569615940386,0.5336923864719545,0.8394407219453386,0.5447957948196562
0.23,0.48518434699528445,0.5298944433421547,0.5306197266537778,0.8392277820418663,0.5412554228050946
0.232,0.4822473732747369,0.5268441447223745,0.527559425681296,0.8390169233918681,0.5377254358953545
0.234,0.4793244687427667,0.5238060050392861,0.5245114209996389,0.8388080778594632,0.5342059131868742
0.23600000000000002,0.47641552894434336,0.5207799644731825,0.5214756509485707,0.8386011753557822,0.5306969342403222
0.23800000000000002,0.4735204512304426,0.517765964060364,0.5184520547430398,0.8383962613235473,0.5271985790754852
0.24,0.47063913471263563,0.5147639456740614,0.5154405724543132,0.8381932714385455,0.5237109281657648
0.242,0.467771480219191,0.5117738520059587,0.5124411449916748,0.8379921446485282,0.520234062432273
0.244,0.46491739025262957,0.5087956265482897,0.5094537140846628,0.8377928720288103,0.5167680632375049
0.246,0.46207676894867034,0.5058292135764819,0.506478222265832,0.8375954854203801,0.5133130123785783
0.248,0.45924952203651337,0.5028745581323278,0.50351461285401,0.8373998965826375,0.5098689920800165
0.25,0.4564355568004036,0.49993160600767456,0.5005628299380436,0.837206053754225,0.5064360849860634
0.252,0.45363478204242536,0.49700030372858695,0.49762281836100886,0.8370139809442773,0.5030143741525076
0.254,0.4508471080464792,0.4940805985399938,0.49469452370486555,0.8368236775040221,0.49960394303800026
0.256,0.44807244654339273,0.4911724383907783,0.49177789227554747,0.836635032384647,0.4962048754948445
0.258,0.4453107106771238,0.4882757719193055,0.4888728710884691,0.8364480954820268,0.49281725575923907
0.26,0.44256181497201097,0.4853905484393717,0.48597940785443194,0.8362628291282739,0.4894411684409553
0.262,0.43982567530103267,0.4825167179265525,0.48309745096592116,0.8360792035515383,0.48607669851242175
0.264,0.4371022088550368,0.47965423100494176,0.4802269494837742,0.8358971656484229,0.48272393129720326
0.266,0.4343913341129022,0.4768030389342668,0.47736785312421437,0.8357167692666609,0.4793829524578424
0.268,0.4316929708125983,0.4739630935973582,0.47452011224622564,0.8355378945350799,0.4760538479830464
0.27,0.4290070399231103,0.47113434748797783,0.4716836778392728,0.8353605684432812,0.4727367041741929
0.272,0.42633346361719593,0.4683167536989706,0.46885850151134295,0.8351847837105156,0.4694316076311308
0.274,0.4236721652449432,0.46551026591074923,0.46604453547729974,0.8350105189714154,0.4661386452372478
0.276,0.42102306930810285,0.46271483838008864,0.4632417325475477,0.8348377307906395,0.4628579041437846
0.278,0.4183861014351631,0.4599304259292174,0.46045004611698154,0.8346663989500454,0.45958947175336
0.28,0.41576118835714404,0.4571569839352094,0.45766943015422823,0.8344965415751447,0.45633343570268736
0.28200000000000003,0.41314825788408305,0.45439446831964936,0.4548998391911595,0.8343280909095646,0.4530898838444475
0.28400000000000003,0.4105472388821879,0.4516428355385701,0.45214122831267,0.8341610866892663,0.44985890422829233
0.28600000000000003,0.4079580612516349,0.4489020425726606,0.4493935531467166,0.8339954325462476,0.4466405850809464
0.28800000000000003,0.40538065590498773,0.446172046917715,0.44665676985460223,0.8338311657482298,0.44343501478537706
0.29,0.402814954746216,0.4434528065753407,0.4439308351215047,0.8336682706731647,0.4402422818589994
0.292,0.40026089065029424,0.44074428004389166,0.44121570614723704,0.833506718539955,0.4370624749308835
0.294,0.39771839744336,0.438046426309639,0.43851134063723674,0.8333465168207682,0.43389568271793283
0.296,0.3951874098834117,0.4353592048381625,0.43581769679376864,0.8331875752579712,0.4307419939999929
0.298,0.3926678636415293,0.4326825755659509,0.43313473330735075,0.8330299773509175,0.427601497593862
0.3,0.3901596952835996,0.43001649889222326,0.4304624093483728,0.8328736202471283,0.4244742823261607
0.302,0.38766284225252956,0.4273609356709361,0.42780068455892584,0.8327185375186034,0.42136043700502906
0.304,0.3851772428509308,0.4247158472029958,0.42514951904482046,0.8325647209244984,0.4182600503906072
0.306,0.3827028362242608,0.4220811952286607,0.4225088733677929,0.8324120763640815,0.4151732111642659
0.308,0.38023956234440526,0.41945694192011806,0.4198787085378954,0.832260716616098,0.4121000078965412
0.31,0.3777873619936867,0.4168430498742467,0.41725898600605954,0.8321105364721552,0.4090405290137391
0.312,0.37534617674928783,0.41423948210554795,0.41464966765683764,0.8319615463061218,0.4059948627631619
0.314,0.3729159489680738,0.41164620203924385,0.412050715801305,0.8318137189360143,0.4029630971769175
0.316,0.37049662177180065,0.4090631735045367,0.40946209317012566,0.8316670786627407,0.3999453200342692
0.318,0.36808813903270177,0.40649036072802724,0.40688376290677714,0.831521560302337,0.3969416188224788
0.32,0.36569044535943385,0.4039277283272835,0.4043156885609247,0.831377195863531,0.39395208069610055
0.322,0.3633034860833779,0.40137524130455626,0.40175783408194593,0.8312339641080648,0.39097679243467953
0.324,0.3609272072452787,0.39883286504064264,0.3992101638126005,0.8310918307084543,0.38801584039880976
0.326,0.35856155558221625,0.3963005652888834,0.3966726424828355,0.8309507703382703,0.38506931048450344
0.328,0.3562064785148966,0.3937783081692954,0.394145235203732,0.8308108314834077,0.38213728807582625
0.33,0.35386192413525375,0.3912660601628437,0.39162790746157894,0.8306719702512947,0.37921985799574975
0.332,0.3515278411943519,0.3887637881058295,0.38912062511208034,0.830534141606679,0.3763171044551744
0.334,0.34920417909058077,0.3862714591844093,0.386623354374684,0.8303974074797179,0.3734291110000736
0.336,0.34689088785813327,0.3837890409292325,0.38413606182703575,0.8302616846252332,0.37055596045671185
0.338,0.3445879181557583,0.3813165012101959,0.3816587143995446,0.8301269655599648,0.3676977348748886
0.34,0.3422952212557805,0.378853808231313,0.3791912793700733,0.8299932880065399,0.3648545154691593
0.342,0.3400127490333785,0.3764009305256908,0.3767337243587314,0.8298606026181816,0.3620263825579864
0.34400000000000003,0.33774045395611496,0.3739578369506171,0.37428601732278494,0.8297289670856612,0.35921341550077257
0.34600000000000003,0.33547828907371047,0.3715244966827516,0.3718481265516655,0.8295982778840765,0.35641569263273054
0.34800000000000003,0.33322620800805347,0.3691008792134191,0.36942002066209034,0.8294685512232288,0.3536332911975414
0.35000000000000003,0.3309841649434424,0.36668695434399945,0.3670016685932734,0.829339801380107,0.35086628727776004
0.352,0.32875211461704934,0.364282692181416,0.36459303960224565,0.8292119947722665,0.3481147557229208
0.354,0.3265300123096013,0.3618880631337176,0.3621941032592607,0.8290851591112243,0.34537877007530426
0.356,0.3243178138362752,0.35950303790575217,0.35980482944329994,0.8289592668277487,0.3426584024933235
0.358,0.3221154755377925,0.3571275874949246,0.3574251883376657,0.8288342466867417,0.3399537236724919
0.36,0.31992295427172024,0.3547616831870501,0.355055150425664,0.8287101892150965,0.3372648027639402
0.362,0.31774020740395914,0.35240529655228275,0.3526946864863711,0.8285870281612583,0.3345917072904449
0.364,0.31556719280042633,0.35005839944112993,0.3503437675904876,0.82846476399535,0.33193450305994593
0.366,0.313403868818916,0.34772096398054925,0.34800236509626975,0.8283433913522181,0.3292932540765222
0.368,0.31125019430114376,0.34539296257011726,0.34567045064554497,0.8282228997057474,0.326668022448809
0.37,0.3091061285649591,0.34307436787828166,0.3433479961598042,0.828103279701859,0.32405886829583785
0.372,0.3069716313967319,0.34076515283867764,0.34103497383636655,0.8279845253099404,0.3214658496502911
0.374,0.3048466630438984,0.3384652906465281,0.338731356144622,0.8278665912795563,0.3188890223591643
0.376,0.30273118420767187,0.3361747547551044,0.33643711582234537,0.8277495918240019,0.316328439981841
0.378,0.300625156035904,0.33389351887226,0.33415222587208027,0.8276333490867561,0.31378415368558643
0.38,0.29852854011610264,0.33162155695702933,0.33187665955759016,0.8275180053537472,0.3112562121384829
0.382,0.2964412984685928,0.3293588432162967,0.3296103904003813,0.8274034370253899,0.30874466139982815
0.384,0.2943633935398251,0.32710535210152064,0.32735339217628606,0.8272896845570779,0.3062495448080394
0.386,0.2922947881958211,0.32486105830552614,0.32510563891211197,0.8271767512037728,0.30377090286610575
0.388,0.29023544571575755,0.32262593675935586,0.32286710488235504,0.8270645922678243,0.3013087731246545
0.39,0.28818532978568034,0.3203999626291824,0.32063776460597226,0.8269532552211225,0.2988631900626986
0.392,0.28614440449235246,0.3181831113132736,0.3184175928432139,0.8268427299340766,0.2964341849661594
0.394,0.28411263431722256,0.3159753584390176,0.3162065645925121,0.8267329569939477,0.29402178580425936
0.396,0.2820899841305218,0.31377667986000424,0.31400465508743186,0.8266239579450795,0.2916260171039153
0.398,0.28007641918547577,0.31158705165315553,0.3118118397936699,0.826515722012057,0.28924689982225876
0.4,0.2780719051126377,0.3094064501159125,0.30962809440611627,0.8264082567792063,0.2868844512174519
0.402,0.27607640791433097,0.30723485176347265,0.30745339484595996,0.8263015307758093,0.2845386847179705
0.404,0.27408989395920735,0.3050722333260749,0.3052877172578546,0.8261955375346932,0.2822096097905633
0.406,0.2721123299769097,0.3029185717463371,0.303131038007128,0.8260902758395483,0.279897231807108
0.40800000000000003,0.27014368305284253,0.30077384417663655,0.30098333367704605,0.8259857981836345,0.2776015519106256
0.41000000000000003,0.26818392062304486,0.2986380279765445,0.2988445810661226,0.8258820125631774,0.27532256688072765
0.41200000000000003,0.2662330104691646,0.2965111007102976,0.2967147571854778,0.8257789341493514,0.27306026899881675
0.41400000000000003,0.2642909207135281,0.2943930401443208,0.2945938392562414,0.8256766059583415,0.2708146459133802
0.41600000000000004,0.26235761981431094,0.2922838242447899,0.29248180470700175,0.8255749182572365,0.26858568050576076
0.418,0.26043307656079584,0.2901834311752374,0.2903786311713016,0.8254739890941221,0.26637335075681734
0.42,0.25851726006872633,0.2880918392942031,0.28828429648517195,0.8253737393407624,0.26417762961493696
0.422,0.25661013977574787,0.28600902715292087,0.28619877868471305,0.8252741629224732,0.26199848486588906
0.424,0.2547116854369358,0.2839349734930463,0.2841220560037149,0.8251753113941583,0.25983587900506505
0.426,0.25282186712040833,0.2818696572444275,0.28205410687131777,0.8250770998327509,0.2576897691126887
0.428,0.2509406552030231,0.2798130575229085,0.2799949099097149,0.8249795707042892,0.2555601067326285
0.43,0.2490680203661535,0.2777651536281728,0.2779444439318908,0.8248827104062643,0.25344683775549515
0.432,0.24720393359154547,0.27572592504162335,0.2759026879393974,0.8247865073426657,0.25134990230675747
0.434,0.24534836615724975,0.273695351424297,0.27386962112017343,0.8246909751467112,0.2492692346406617
0.436,0.24350128963363238,0.27167341261481615,0.27184522284639245,0.8245960671497534,0.24720476304079486
0.438,0.24166267587945578,0.26966008862737106,0.2698294726723509,0.8245018429862961,0.2451564097281888
0.44,0.23983249703803433,0.26765535964974024,0.2678223503323897,0.8244082457616094,0.24312409077791564
0.442,0.2380107255334596,0.2656592060413384,0.2658238357388528,0.8243152192850991,0.2411077160451808
0.444,0.2361973340668938,0.2636716083313024,0.263833908980074,0.824222885663986,0.23910718910198098
0.446,0.23439229561293162,0.2616925472166021,0.2618525503183996,0.8241311645317181,0.23712240718544336
0.448,0.23259558341602737,0.25972200356018815,0.25987974018824717,0.824040063145899,0.23515326115901816
0.45,0.23080717098698622,0.25775995838916543,0.25791545919418685,0.8239495915624537,0.23319963548775155
0.452,0.2290270320995189,0.2558063928929995,0.2559596881090618,0.823859700399246,0.2312614082289033
0.454,0.2272551407868577,0.2538612884217468,0.2540124078721352,0.8237704295568934,0.2293384510392297
0.456,0.22549147133843217,0.25192462648432157,0.25207359958726466,0.8236817472470044,0.2274306292002755
0.458,0.22373599829660462,0.24999638874678043,0.25014324452111153,0.8235936733279329,0.22553780166305998
0.46,0.2219886964534623,0.24807655703064357,0.24822132410137387,0.82350620330539,0.22365982111355084
0.462,0.2202495408476668,0.24616511331123447,0.24630781991504913,0.8234193082335797,0.221796534060341
0.464,0.21851850676135776,0.24426203971605337,0.24440271370672456,0.8233330131588167,0.2199477809459285
0.466,0.21679556971711023,0.24236731852317073,0.2425059873768925,0.8232472619687636,0.21811339628299112
0.468,0.21508070547494662,0.24048093215964578,0.24061762298029393,0.8231621021059521,0.21629320881700317
0.47000000000000003,0.21337389002939866,0.23860286319997576,0.23873760272428896,0.8230775120701073,0.21448704171649347
0.47200000000000003,0.21167509960661945,0.23673309436456202,0.23686590896724774,0.8229934632770642,0.2126947127921601
0.47400000000000003,0.2099843106615471,0.234871608518204,0.2350025242169707,0.8229100003483762,0.21091603474595724
0.47600000000000003,0.20830149987511493,0.23301838866861363,0.23314743112913333,0.8228271070167198,0.2091508154511399
0.47800000000000004,0.2066266441515099,0.23117341796495733,0.23130061250574996,0.8227447208443739,0.20739885826408547
0.48,0.20495972061547774,0.2293366796964147,0.2294620512936668,0.8226629398049494,0.20565996236852213
0.482,0.2033007066096726,0.22750815729076168,0.22763173058307468,0.8225816946060172,0.20393392315256018
0.484,0.20164957969205244,0.22568783431297573,0.22580963360604422,0.8225009665172359,0.2022205326186539
0.486,0.20000631763331667,0.2238756944638619,0.22399574373508402,0.8224208004522304,0.20051957982631163
0.488,0.19837089841438815,0.2220717215786973,0.22219004448172108,0.8223411682741213,0.19883085136702403
0.49,0.19674330022393594,0.22027589962589866,0.22039251949510225,0.8222620418746854,0.19715413187048364
0.492,0.19512350145593882,0.2184882127057115,0.2186031525606133,0.8221834839937574,0.1954892045407375
0.494,0.19351148070729018,0.21670864504890852,0.21682192759852614,0.8221053890398081,0.19383585172043616
0.496,0.19190721677544142,0.21493718101552378,0.21504882866265673,0.8220278430954064,0.19219385548083198
0.498,0.19031068865608325,0.21317380509359102,0.2132838399390502,0.8219508249727122,0.19056299823462863
0.5,0.18872187554086717,0.21141850189790745,0.21152694574468167,0.8218742822974867,0.18894306336820882
0.502,0.1871407568151613,0.20967125616881505,0.2097781305261779,0.8217982847559046,0.1873338358891702
0.504,0.1855673120558441,0.20793205277099774,0.20803737885855467,0.8217227663789588,0.18573510308449748
0.506,0.18400152102913347,0.20620087669229925,0.20630467544397857,0.8216477772657781,0.1841466551840829
0.508,0.1824433636884506,0.20447771304255302,0.20458000511053842,0.821573265393191,0.18256828602373304
0.51,0.180892820172317,0.20276254705243557,0.20286335281104262,0.8214992594491567,0.18099979370123476
0.512,0.17934987080228826,0.2010553640723312,0.20115470362182825,0.8214257454287097,0.17944098121855906
0.514,0.1778144960809166,0.19935614957121406,0.19945404274158984,0.821352729976734,0.17789165710285387
0.516,0.17628667668974862,0.19766488913554753,0.1977613554902255,0.8212801844587286,0.17635163599855255
0.518,0.17476639348735323,0.19598156846820058,0.19607662730769537,0.8212081224871522,0.17482073922271754
0.52,0.17325362750738216,0.1943061733873746,0.1943998437529036,0.8211365033126927,0.17329879527568928
0.522,0.17174835995665838,0.19263868982554982,0.19273099050258868,0.8210654087686546,0.1717856402992227
0.524,0.1702505722132972,0.19097910382844485,0.19107005335023397,0.8209947978992123,0.1702811184746088
0.526,0.16876024582485472,0.1893274015539927,0.18941701820499313,0.8209246344553996,0.16878508235380146
0.528,0.16727736250650604,0.18768356927132646,0.18777187109062843,0.8208549372805173,0.1672973931173244
0.53,0.1658019041392509,0.1860475933597856,0.1861345981444676,0.8207856916381662,0.16581792075371785
0.532,0.1643338527681475,0.18441946030793144,0.18450518561637141,0.8207169190104874,0.16434654415651018
0.534,0.16287319060057392,0.18279915671257718,0.18288361986771695,0.8206485927138341,0.16288315113613408
0.536,0.16141990000451512,0.18118666927783206,0.181269887370398,0.8205807339456204,0.16142763834585447
0.538,0.15997396350687665,0.17958198481416043,0.17966397470583506,0.8205133270022472,0.15997991112257917
0.54,0.1585353637918243,0.17798509023744924,0.1780658685640003,0.8204463697230651,0.15853988324533547
0.542,0.1571040836991493,0.1763959725680927,0.17647555574245732,0.8203798600551513,0.157107476616173
0.544,0.15568010622265627,0.17481461893008632,0.17489302314541366,0.8203137812403555,0.1556826208702034
0.546,0.15426341450857772,0.17324101655013718,0.17331825778278453,0.8202481818720636,0.15426525292332574
0.548,0.15285399185401216,0.1716751527567797,0.17175124676927028,0.8201829841007713,0.1528553164678552
0.55,0.15145182170538418,0.17011701497951115,0.1701919773234486,0.8201182227758758,0.15145276142763808
0.552,0.15005688765692826,0.16856659074793434,0.16864043676687634,0.8200539312536238,0.15005754338525212
0.554,0.14866917344919628,0.16702386769091226,0.16709661252320318,0.819990030600415,0.1486696229944674
0.556,0.14728866296758536,0.16548883353573307,0.16556049211729962,0.8199265903322867,0.14728896539122005
0.558,0.14591534024088926,0.16396147610729073,0.164032063174397,0.8198635970618806,0.1459155396159185
0.56,0.14454918943986939,0.16244178332727144,0.1625113134192337,0.819800953362332,0.14454931805893353
0.562,0.14319019487584828,0.16092974321335418,0.16099823067521973,0.8197387799031655,0.14319027593967876
0.5640000000000001,0.14183834099932358,0.15942534387841945,0.159492802863609,0.8196770127500118,0.14183839082781485
0.5660000000000001,0.14049361239860125,0.1579285735297714,0.15799501800268212,0.8196156350385914,0.14049364221293084
0.5680000000000001,0.13915599379845023,0.15643942046836767,0.1565048642069421,0.8195546732519815,0.13915601112668097
0.5700000000000001,0.1378254700587751,0.15495787308805953,0.15502232968631868,0.8194941997557195,0.13782547981894971
0.5720000000000001,0.13650202617330942,0.1534839198748451,0.1535474027453841,0.819434071303173,0.13650203148732637
0.5740000000000001,0.1351856472683275,0.15201754940612822,0.15208007178257998,0.8193743497392458,0.1351856500571452
0.5760000000000001,0.13387631860137406,0.15055875034998994,0.15062032528945385,0.8193150449139699,0.13387632000769883
0.578,0.1325740255600134,0.1491075114644672,0.14916815184990417,0.8192561424912623,0.1325740262390677
0.58,0.1312787536605955,0.147663821596844,0.14772354013943645,0.8191976523696488,0.13127875397333977
0.582,0.12999048854704043,0.1462276696829481,0.1462864789244317,0.819139523773799,0.12999048868383148
0.584,0.12870921598964014,0.14479904474645894,0.14485695706141832,0.8190818866376418,0.12870921604618585
0.586,0.12743492188387662,0.14337793589822717,0.14343496349636098,0.8190245125517507,0.12743492190584765
0.588,0.12616759224925733,0.1419643323355949,0.1420204872639496,0.8189675612605396,0.1261675922572325
0.59,0.124907213228168,0.14055822334173412,0.1406135174869092,0.81891105488086,0.12490721323085384
0.592,0.1236537710847394,0.13915959828498692,0.13921404337530585,0.8188549201339721,0.1236537710855718
0.594,0.12240725220373272,0.1377684466182174,0.13782205422587246,0.8187991804515172,0.12240725220396832
0.596,0.12116764308943861,0.13638475787817195,0.1364375394213363,0.8187437688046656,0.12116764308949887
0.598,0.11993493036459335,0.13500852168484345,0.1350604884297582,0.8186887839824177,0.11993493036460695
0.6,0.1187091007693073,0.1336397277408513,0.1336908908038797,0.8186341662817554,0.11870910076931006
0.602,0.11749014116001333,0.13227836583082064,0.1323287361804778,0.8185799135045255,0.11749014116001381
0.604,0.116278038508424,0.1309244258207773,0.1309740142797291,0.8185260606482794,0.11627803850842407
0.606,0.11507277990050802,0.12957789765754363,0.12962671490458155,0.8184725566540172,0.11507277990050792
0.608,0.11387435253547784,0.12823877136814743,0.12828682794013369,0.8184194605311222,0.11387435253547784
0.61,0.11268274372479337,0.1269070370592345,0.12695434335302103,0.8183666982161807,0.11268274372479337
0.612,0.11149794089117737,0.1255826849164905,0.12562925119081353,0.8183143371610113,0.11149794089117737
0.614,0.11031993156764708,0.12426570520406938,0.12431154158141827,0.8182622861244486,0.11031993156764708
0.616,0.10914870339655602,0.12295608826402943,0.12300120473248755,0.818210633500994,0.10914870339655602
0.618,0.10798424412865137,0.12165382451577605,0.12169823093083809,0.8181593803276926,0.10798424412865149
0.62,0.10682654162214322,0.12035890445551245,0.12040261054187762,0.8181084124578504,0.10682654162214322
0.622,0.1056755838417871,0.11907131865569315,0.11911433400903448,0.818057853016027,0.1056755838417871
0.624,0.10453135885797771,0.11779105776449184,0.11783339185319958,0.8180076265740147,0.10453135885797771
0.626,0.10339385484585728,0.11651811250526745,0.11655977467217088,0.8179578054914938,0.10339385484585739
0.628,0.10226306008443298,0.11525247367604341,0.11529347314010857,0.8179082619616362,0.1022630600844332
0.63,0.10113896295570979,0.11399413214898924,0.11403447800699301,0.8178591025632369,0.1011389629557099
0.632,0.10002155194383155,0.11274307886991042,0.11278278009809439,0.8178103039261219,0.10002155194383133
0.634,0.09891081563423687,0.11149930485774506,0.11153837031344405,0.8177618496275613,0.09891081563423687
0.636,0.09780674271282352,0.11026280120406501,0.11030123962731508,0.8177137834156639,0.09780674271282352
0.638,0.09670932196512672,0.10903355907258189,0.10907137908770931,0.8176660080251962,0.09670932196512683
0.64,0.09561854227550615,0.10781156969866612,0.10784877981584956,0.8176185826102076,0.09561854227550592
0.642,0.09453439262634522,0.10659682438886209,0.10663343300567996,0.8175714939711884,0.09453439262634511
0.644,0.09345686209726067,0.10538931452041805,0.10542532992336895,0.81752474495564,0.09345686209726067
0.646,0.09238593986432353,0.10418903154081338,0.10422446190682333,0.8174783481212013,0.09238593986432353
0.648,0.09132161519928794,0.10299596696730223,0.10303082036520322,0.8174322872246504,0.09132161519928805
0.65,0.0902638774688338,0.10181011238644933,0.10184439677844687,0.8173865753001112,0.09026387746883391
0.652,0.08921271613381676,0.10063145945368512,0.10066518269679925,0.8173411836761721,0.08921271613381687
0.654,0.08816812074852942,0.09945999989285559,0.09949316974034789,0.8172961291678483,0.08816812074852942
0.656,0.08713008095997132,0.09829572549578436,0.09832834959856163,0.8172514312781256,0.08713008095997132
0.658,0.08609858650713054,0.09713862812183666,0.09717071402983873,0.8172069649525393,0.08609858650713054
0.66,0.08507362722027245,0.09598869969748891,0.09602025486105847,0.8171629628276029,0.08507362722027234
0.662,0.08405519302023934,0.09484593221590432,0.09487696398713663,0.8171192006128285,0.08405519302023934
0.664,0.0830432739177589,0.09371031773651634,0.09374083337059036,0.8170757578553369,0.0830432739177589
0.666,0.08203786001276148,0.09258184838460903,0.09261185504110508,0.8170327164759509,0.08203786001276148
0.668,0.08103894149370694,0.09146051635091201,0.09149002109510773,0.8169899135969214,0.08103894149370694
0.67,0.0800465086369202,0.0903463138911948,0.09037532369534584,0.8169474190903859,0.08004650863692009
0.672,0.07906055180593441,0.0892392333258652,0.08926775507046991,0.8169052801564602,0.07906055180593441
0.674,0.07808106145084492,0.08813926703957842,0.08816730751462493,0.8168635181401098,0.07808106145084492
0.676,0.07710802810766937,0.08704640748084391,0.0870739733870387,0.8168220624446452,0.07710802810766926
0.678,0.0761414423977178,0.08596064716164187,0.08598774511162671,0.8167808773130002,0.0761414423977177
0.68,0.07518129502696991,0.08488197865704111,0.08490861517658976,0.8167400155881346,0.07518129502696991
0.682,0.07422757678546188,0.08381039460482453,0.08383657613402784,0.8166995081599852,0.07422757678546199
0.684,0.07328027854667885,0.08274588770511726,0.08277162059954846,0.8166592872620759,0.07328027854667885
0.686,0.0723393912669581,0.08168845072001818,0.08171374125188613,0.8166192917840639,0.07233939126695799
0.6880000000000001,0.07140490598489746,0.08063807647323923,0.08066293083252596,0.8165797484718352,0.07140490598489746
0.6900000000000001,0.07047681382077364,0.07959475784974557,0.0796191821453272,0.816540456687752,0.07047681382077353
0.6920000000000001,0.06955510597596559,0.0785584877954027,0.07858248805615925,0.8165014322787224,0.0695551059759657
0.6940000000000001,0.06863977373238883,0.07752925931662646,0.07755284149253289,0.8164627323928693,0.06863977373238883
0.6960000000000001,0.06773080845193291,0.076507065480037,0.0765302354432445,0.8164243886245752,0.0677308084519328
0.6980000000000001,0.0668282015759103,0.07549189941211792,0.0755146629580169,0.8163862714828203,0.0668282015759104
0.7000000000000001,0.06593194462450902,0.07448375429887877,0.07450611714715205,0.816348533423506,0.06593194462450891
0.7020000000000001,0.06504202919625479,0.07348262338552092,0.07350459118118158,0.8163110327892289,0.06504202919625468
0.704,0.06415844696747841,0.07248849997611023,0.07251007829052508,0.8162738354346282,0.06415844696747841
0.706,0.06328118969179208,0.07150137743325102,0.07152257176515181,0.8162369969087244,0.06328118969179208
0.708,0.0624102491995695,0.07052124917776292,0.07054206495424598,0.8162003950615492,0.06241024919956961
0.71,0.06154561739743636,0.06954810868836675,0.06956855126587624,0.8161641543726016,0.06154561739743636
0.712,0.060687286267763874,0.06858194950136776,0.06860202416666994,0.8161281330296641,0.060687286267763874
0.714,0.05983524786817174,0.06762276521034771,0.06764247718149069,0.8160924577786286,0.059835247868171626
0.716,0.0589894943310354,0.06667054946585699,0.06668990389311946,0.8160570614712169,0.0589894943310354
0.718,0.058150017863001446,0.06572529597511362,0.06574429794193981,0.8160219609688997,0.058150017863001224
0.72,0.057316810744507785,0.064786998501704,0.06480565302562868,0.8159871764515746,0.057316810744507674
0.722,0.056489865329311106,0.06385565086528733,0.06387396289884628,0.8159526497736938,0.05648986532931122
0.724,0.05566917404402005,0.06293124694130392,0.06294922137293696,0.815918357315825,0.05566917404401983
0.726,0.054854729387633805,0.06201378066068697,0.06203142231562592,0.8158844213276423,0.054854729387633694
0.728,0.05404652393108833,0.061103246009579615,0.061120559650725104,0.8158508238119315,0.05404652393108844
0.73,0.05324455031680686,0.06019963702905018,0.06021662735784139,0.8158174575242706,0.05324455031680675
0.732,0.05244880125825668,0.05930294781481782,0.05931961947208514,0.8157843891990442,0.05244880125825668
0.734,0.051659269539512165,0.05841317251697553,0.05842953008378854,0.8157515578933305,0.051659269539512165
0.736,0.05087594801482265,0.057530305339721755,0.05754635333822211,0.8157190471072965,0.05087594801482276
0.738,0.050098829608187456,0.056654340541088866,0.0566700834353146,0.8156868187509391,0.050098829608187456
0.74,0.04932790731293413,0.05578527243268283,0.05580071462938241,0.8156548546080497,0.049327907312934016
0.742,0.04856317419130396,0.054923095379418196,0.05493824122885338,0.8156232192574893,0.04856317419130385
0.744,0.04780462337404234,0.05406780379926207,0.05408265759600284,0.8155918217316757,0.04780462337404223
0.746,0.04705224805999508,0.05321939216297822,0.053233958146684746,0.8155607286490826,0.04705224805999508
0.748,0.04630604151570816,0.05237785499387593,0.0523921373500737,0.8155299006721789,0.04630604151570816
0.75,0.04556599707503495,0.05154318686756021,0.05155718972840345,0.8154993502409724,0.04556599707503495
0.752,0.044832108138747606,0.05071538241168694,0.050729109856714416,0.8154690325483376,0.044832108138747606
0.754,0.04410436817415253,0.04989443630572021,0.04990789236260024,0.8154390919462448,0.04410436817415253
0.756,0.04338277071471319,0.04908034328069161,0.04909353192595889,0.8154093561000649,0.04338277071471308
0.758,0.042667309359675665,0.04827309811896485,0.048286023278746204,0.8153798515531095,0.042667309359675665
0.76,0.04195797777370047,0.04747269565400114,0.047485361204735343,0.815350720310971,0.04195797777370025
0.762,0.04125476968649844,0.04667913077012764,0.04669154053927477,0.815321841349228,0.04125476968649855
0.764,0.040557678892472415,0.045892398402311185,0.04590455616905359,0.8152932100975271,0.040557678892472304
0.766,0.03986669925036235,0.045112493535931386,0.0451244030318661,0.8152648377429246,0.03986669925036235
0.768,0.039181824682896105,0.04433941120655943,0.04435107611638189,0.8152367340930083,0.039181824682896105
0.77,0.03850304917644487,0.043573146499737814,0.043584570461916994,0.8152089240883126,0.03850304917644487
0.772,0.03783036678068208,0.042813694550764114,0.04282488115821148,0.8151814234601542,0.03783036678068219
0.774,0.0371637716082488,0.04206105054447584,0.042072003345204,0.8151540984367744,0.0371637716082488
0.776,0.03650325783442132,0.0413152097150401,0.04132593221281433,0.8151270843206682,0.03650325783442143
0.778,0.03584881969678522,0.04057616734574504,0.04058666300072761,0.8151003263739028,0.03584881969678533
0.78,0.0352004514949128,0.03984391876879273,0.039854190998177275,0.8150738267920861,0.03520045149491269
0.782,0.034558147590044164,0.03911845936509606,0.0391285115437382,0.8150476168928457,0.034558147590044164
0.784,0.03392190240477455,0.03839978456407894,0.03840962002511661,0.8150216641590174,0.03392190240477455
0.786,0.03329171042274437,0.037687889843476485,0.03769751187894299,0.8149959255397166,0.03329171042274448
0.788,0.03266756618833344,0.036982770729141023,0.0369921825905718,0.8149705181348855,0.03266756618833333
0.79,0.03204946430636069,0.036284422794848004,0.03629362769387995,0.8149453251777934,0.032049464306360465
0.792,0.03143739944178603,0.0355928416621038,0.035601842771068426,0.8149204669645923,0.03143739944178581
0.794,0.030831366319418185,0.034908022999961985,0.03491682345246783,0.8148958430069952,0.030831366319418296
0.796,0.030231359723625784,0.03422996252483257,0.034238565416347955,0.8148713868455952,0.030231359723625895
0.798,0.029637374498051483,0.03355865600030172,0.03356706438872309,0.8148472803987,0.02963737449805126
0.8,0.02904940554533142,0.03289409923695047,0.032902316143169574,0.8148234078263177,0.029049405545331197
0.802,0.028467447826818537,0.03223628809217649,0.03224431650063697,0.8147997697968484,0.028467447826818537
0.804,0.02789149636230903,0.03158521847001622,0.031593061329268535,0.8147764245218818,0.027891496362309143
0.806,0.027321546229772453,0.03094088632097397,0.030948546544218913,0.8147533059990699,0.027321546229772342
0.808,0.026757592565086363,0.03030328764184831,0.03031076810747879,0.8147304789657289,0.026757592565086363
0.81,0.026199630561774767,0.02967241847556429,0.029679722027697197,0.8147079215234633,0.026199630561774767
0.812,0.02564765547074943,0.02904827491100559,0.029055404360009862,0.8146855750794161,0.02564765547074943
0.8140000000000001,0.02510166260005553,0.028430853082851704,0.0284378112058708,0.8146634867346277,0.02510166260005553
0.8160000000000001,0.024561647314621515,0.02782014917141301,0.027826938712880334,0.814641620817762,0.024561647314621404
0.8180000000000001,0.024027605036009758,0.027216159402474682,0.02722278307462256,0.814620073424278,0.02402760503600987
0.8200000000000001,0.023499531242175964,0.026618880047134974,0.02662534053050003,0.814598735600289,0.023499531242175853
0.8220000000000001,0.022977421467225922,0.026028307421652186,0.026034607365574003,0.8145776819568022,0.02297742146722581
0.8240000000000001,0.022461271301181363,0.02544443788728945,0.025450579910404336,0.8145568630991612,0.02246127130118114
0.8260000000000001,0.021951076389744584,0.024867267850166297,0.02487325454089362,0.814536315035334,0.02195107638974436
0.8280000000000001,0.02144683243407086,0.02429679376110605,0.024302627678133126,0.8145159763999904,0.02144683243407075
0.8300000000000001,0.02094853519054074,0.023733012115491503,0.02373869578824922,0.8144959192360721,0.020948535190540518
0.8320000000000001,0.020456180470537322,0.023175919453118643,0.023181455382254634,0.8144761243457862,0.02045618047053721
0.834,0.01996976414022711,0.022625512358055155,0.022630903015899984,0.8144565305999162,0.01996976414022711
0.836,0.019489282120343177,0.022081787458499147,0.02208703528952971,0.8144371955040915,0.019489282120343066
0.838,0.019014730385972456,0.021544741426638758,0.021549848847935427,0.8144181301843525,0.019014730385972567
0.84,0.018546104966346455,0.02101437097851999,0.0210193403802183,0.8143992900297077,0.018546104966346344
0.842,0.018083401944633648,0.02049067287390771,0.02049550661964722,0.8143807521289599,0.018083401944633537
0.844,0.017626617457737526,0.019973643916155415,0.01997834434352197,0.8143624111880851,0.017626617457737415
0.846,0.01717574769609498,0.019463280952074946,0.019467850373039275,0.8143442940561095,0.0171757476960952
0.848,0.01673078890348134,0.01895958087180638,0.018964021573158907,0.8143264482445869,0.016730788903481453
0.85,0.01629173737681411,0.0184625406086929,0.018466854852473513,0.8143088910801844,0.01629173737681422
0.852,0.015858589465964856,0.017972157139157174,0.01797634716307861,0.8142914789965903,0.015858589465964856
0.854,0.015431341573568735,0.01748842748257534,0.017492495500446403,0.8142743842226002,0.015431341573568735
0.856,0.015009990154842612,0.0170113487011595,0.01701529690330089,0.8142575530003465,0.0150099901548425
0.858,0.014594531717401216,0.016540917899838137,0.016544748453495184,0.81424090522243,0.014594531717401216
0.86,0.014184962821080283,0.016077132226138047,0.016080847275889543,0.8142244834287578,0.014184962821080283
0.862,0.013781280077759472,0.015619988870071766,0.015623590538234144,0.8142083541291301,0.013781280077759361
0.864,0.01338348015119073,0.015169485064021493,0.015172975451050896,0.8141924406915116,0.01338348015119073
0.866,0.012991559756828641,0.014725618082630898,0.014728999267518417,0.8141768045068982,0.01299155975682853
0.868,0.012605515661662459,0.014288385242693324,0.01429165928335957,0.8141613718020678,0.012605515661662348
0.87,0.012225344684053119,0.01385778390304604,0.01386095283672939,0.8141461988548994,0.012225344684053119
0.872,0.011851043693572483,0.01343381146446293,0.013436877308106943,0.814131244129818,0.011851043693572483
0.874,0.011482609610843575,0.013016465369553143,0.01301943012018636,0.8141164151193975,0.011482609610843575
0.876,0.011120039407387372,0.012605743102656108,0.012608608737773475,0.8141021752177272,0.011120039407387483
0.878,0.010763330105467928,0.012201642189743456,0.012204410667680243,0.814087940958181,0.010763330105467928
0.88,0.010412478777944378,0.011804160198319202,0.01180683345862299,0.8140738781185065,0.01041247877794449
0.882,0.01006748254812273,0.011413294737324664,0.01141587470112404,0.8140601662273412,0.01006748254812273
0.884,0.009728338589612306,0.011029043457041587,0.011031532027412305,0.8140466126512647,0.009728338589612417
0.886,0.00939504412618375,0.010651404049000335,0.010653803111327076,0.8140334706657799,0.00939504412618375
0.888,0.009067596431630132,0.010280374245889012,0.010282685668224434,0.8140203212335281,0.00906759643163002
0.89,0.008745992829630955,0.009915951821461766,0.00991817745488277,0.8140074848778261,0.008745992829631177
0.892,0.008430230693619256,0.009558134590453404,0.00956027626941408,0.8139949622825747,0.008430230693619145
0.894,0.008120307446648933,0.00920692040849097,0.009208979951172813,0.813982637291674,0.008120307446648822
0.896,0.00781622056126896,0.008862307172010475,0.008864286380670883,0.8139705492361015,0.00781622056126896
0.898,0.007517967559395711,0.008524292818173906,0.008526193479488797,0.8139587129218598,0.007517967559395711
0.9,0.007225546012191719,0.008192875324788462,0.008194699210195222,0.8139470988805378,0.007225546012191719
0.902,0.006938953539943782,0.007868052710225504,0.007869801576262936,0.8139356942680374,0.006938953539943893
0.904,0.006658187811946492,0.007549823033346115,0.007551498621989061,0.8139245597123136,0.00665818781194627
0.906,0.006383246546385779,0.007238184393421054,0.007239788432415906,0.8139136333526779,0.006383246546385779
0.908,0.006114127510227885,0.006933134930059315,0.006934669133255578,0.8139030355049793,0.006114127510227774
0.91,0.005850828519106899,0.0066346728231342356,0.006636138890811827,0.8138926361820055,0.005850828519106899
0.912,0.005593347437219842,0.00634279629271306,0.006344195911910433,0.8138822924009684,0.005593347437219953
0.914,0.005341682177219087,0.00605750359898527,0.006058838443824488,0.8138723744621511,0.005341682177219198
0.916,0.005095830700111659,0.005778793042197972,0.005780064774205063,0.8138625211697931,0.005095830700111548
0.918,0.004855791015157873,0.005506662962588393,0.005507873231013649,0.8138530545413226,0.004855791015157762
0.92,0.004621561179774303,0.005241111740317939,0.005242262182453605,0.813843859124404,0.004621561179774192
0.922,0.004393139299438187,0.004982137795410513,0.004983230036907815,0.8138347056116532,0.004393139299438187
0.924,0.004170523527595393,0.004729739587691406,0.00473077524287191,0.8138259186387915,0.004170523527595282
0.926,0.003953712065568826,0.004483915616726564,0.004484896288895479,0.8138173709652851,0.003953712065568937
0.928,0.0037427031624723828,0.004244664421765076,0.00424559170351918,0.8138090049081657,0.0037427031624723828
0.93,0.003537495115123579,0.004011984581682115,0.00401286005521978,0.81380074694061,0.003537495115123468
0.932,0.003338086267961393,0.003785874714925086,0.00378669995234987,0.81379297028293,0.003338086267961282
0.934,0.003144475012965775,0.003566333479457562,0.0035671100430839098,0.8137853683303464,0.003144475012965553
0.936,0.0029566597895791524,0.003353359572710324,0.003354089015365269,0.8137775446049701,0.0029566597895789304
0.9380000000000001,0.0027746390846301594,0.0031469517315295126,0.003147635596853493,0.8137705983238805,0.0027746390846301594
0.9400000000000001,0.0025984114322603613,0.002947108732127224,0.002947748554873897,0.8137636687049336,0.0025984114322603613
0.9420000000000001,0.0024279754138534226,0.0027538293900361,0.0027544266963689945,0.8137569591855913,0.0024279754138533116
0.9440000000000001,0.002263329657965496,0.002567112560062368,0.002567668867851425,0.8137504820653068,0.002263329657965607
0.9460000000000001,0.002104472840258942,0.0023869571362422626,0.0023874739553582103,0.8137441972804849,0.002104472840258831
0.9480000000000001,0.0019514036834389348,0.002213362051798673,0.0022138408844067925,0.8137382377624528,0.0019514036834387127
0.9500000000000001,0.0018041209571899586,0.0020463262791006187,0.0020467686199519552,0.8137322537970622,0.0018041209571898476
0.9520000000000001,0.0016626234781180749,0.0018858488296248366,0.0018862561663465782,0.8137265928706402,0.0016626234781180749
0.9540000000000001,0.0015269101096923032,0.0017319287539149242,0.0017323025673008363,0.8137212095824706,0.0015269101096923032
0.9560000000000001,0.0013969797621904423,0.0015845651415473672,0.0015849069058450072,0.8137164795065425,0.0013969797621904423
0.9580000000000001,0.001272831392646001,0.0014437571210963451,0.001444068304294055,0.8137112128959871,0.001272831392646001
0.96,0.001154464004798239,0.001309503860098593,0.001309785924211715,0.8137067987624299,0.001154464004798239
0.962,0.0010418766490433162,0.0011818045650235365,0.001182058966378352,0.8137023267301149,0.0010418766490432052
0.964,0.0009350684223893291,0.001060658481240928,0.0010608866707596531,0.8136979171523877,0.0009350684223894401
0.966,0.0008340384684126789,0.0009460648929934812,0.0009462683164767061,0.8136939128697828,0.0008340384684126789
0.968,0.0007387859772158833,0.0008380231233688917,0.0008382032217762458,0.8136901732493126,0.0007387859772157723
0.97,0.0006493101853897176,0.0007365325342734153,0.0007366907440066184,0.8136865288964361,0.0006493101853896066
0.972,0.0005656103759759112,0.0006415925264077194,0.0006417302795904134,0.8136834840848972,0.0005656103759758002
0.974,0.00048768587843228683,0.0005532025392451234,0.0005533212640007057,0.8136805270724969,0.00048768587843228683
0.976,0.000415536068601452,0.0004713620510075067,0.0004714631717400719,0.8136783798888537,0.000415536068601452
0.978,0.0003491603686798239,0.00039607057864821105,0.000396155516320551,0.813674548702935,0.0003491603686797129
0.98,0.00028855824719009604,0.0003273276778318346,0.0003273978502411623,0.8136725301686979,0.000288558247189985
0.982,0.00023372921895614684,0.000265132942917079,0.00026518976497386104,0.8136700159150603,0.00023372921895614684
0.984,0.00018467284507928117,0.00020948600694276065,0.0002095308909466631,0.8136688743528004,0.00018467284507917014
0.986,0.0001413887329169139,0.00016038654161215637,0.0001604208975283239,0.8136670018607539,0.00014138873291702492
0.988,0.00010387653606458436,0.00011783425728195684,0.00011785949301568177,0.8136652205674046,0.00010387653606458436
0.99,7.213595433852582e-05,8.182890294955447e-05,8.184642462288894e-05,0.8136644606621799,7.21359543384148e-05
0.992,4.616673376101055e-05,5.23702662444947e-05,5.238147847064223e-05,0.8136640658360119,4.61667337607885e-05
0.994,2.5968666549358588e-05,2.9458173420926492e-05,2.9464479578300562e-05,0.8136607007385707,2.5968666549358588e-05
0.996,1.1541591104835547e-05,1.3092489348554004e-05,1.3095291857445623e-05,0.8136634387884257,1.1541591104835547e-05
0.998,2.885392005325116e-06,3.27311751158188e-06,3.2738181045544046e-06,0.8136647071924737,2.885392005325116e-06
1.0,0.0,0.0,0.0,0.0,0.0


==> data/thermal_penalty.csv <==
t,penalty,affine,determinant
0,0.2863969571159562,0.05918085000000001,0
0.0025,0.2825615316040545,0.06102878225000002,0.00249375
0.005,0.2802548552629915,0.06287671449999999,0.004975
0.0075,0.2785089273105826,0.06472464675,0.00744375
0.01,0.2771178554113548,0.06657257900000002,0.009900000000000001
0.0125,0.2759840086668938,0.06842051125000004,0.01234375
0.015,0.2750500538405338,0.0702684435,0.014775
0.0175,0.2742782627385629,0.07211637575000002,0.01719375
0.02,0.2736419571514209,0.07396430800000003,0.0196
0.0225,0.273121308720589,0.07581224025,0.02199375
0.025,0.2726874182632649,0.07766017250000001,0.02293358831298441
0.0275,0.2722743058940446,0.07950810475000003,0.02286252381052407
0.03,0.2718749644478315,0.08135603700000005,0.02279394039589229
0.0325,0.2714894175622941,0.08320396925000001,0.02272782967202036
0.035,0.2711176881238012,0.08505190150000003,0.02266418053313362
0.0375,0.2707597982594361,0.08689983374999999,0.02260299285541612
0.04,0.2704157693292356,0.08874776600000001,0.02254425858179867
0.0425,0.2700856219186575,0.09059569824999997,0.02248797014985264
0.045,0.2697693758312861,0.09244363049999998,0.02243412132848978
0.0475,0.2694670500817811,0.09429156275,0.02238269841644788
0.05,0.2691786628890758,0.09613949500000002,0.02233371002504001
0.0525,0.2689042316698311,0.09798742724999998,0.02228714669669832
0.055,0.2686437730321527,0.0998353595,0.02224300196615452
0.0575,0.2683973027695745,0.10168329175,0.02220126832609779
0.06,0.268164835855316,0.103531224,0.02216194481117881
0.0625,0.2679463864368185,0.10537915625,0.02212502590076049
0.065,0.2677419678305651,0.1072270885,0.02209050911575233
0.0675,0.267551592517188,0.10907502075,0.02205838601318982
0.07000000000000001,0.2673752721368714,0.110922953,0.02202865644913304
0.0725,0.2672130174850498,0.11277088525,0.02200131789152579
0.075,0.267064838508409,0.1146188175,0.02197637044274143
0.0775,0.266930744301193,0.11646674975,0.02195380187142661
0.08,0.266810743101819,0.118314682,0.0219336176923789
0.0825,0.2667048422898053,0.12016261425,0.0219158154042449
0.08500000000000001,0.2666130483830148,0.1220105465,0.02190038834273265
0.08750000000000001,0.2665353670352158,0.12385847875,0.02188733752822729
0.09,0.2664718030339636,0.125706411,0.02187666204326085
0.0925,0.2664223602988043,0.12755434325,0.02186835921755682
0.095,0.2663870418798031,0.1294022755,0.02186243038228789
0.0975,0.2663658499563977,0.13125020775,0.02185887357174487
0.1,0.2663587858365786,0.13309814,0.02185768910750373
0.1025,0.2663658499563977,0.13494607225,0.02185887288440349
0.105,0.2663870418798031,0.1367940045,0.02186243177192446
0.1075,0.2664223602988043,0.13864193675,0.0218683600626021
0.11,0.2664718030339636,0.140489869,0.02187666198257454
0.1125,0.2665353670352158,0.14233780125,0.02188733812395664
0.115,0.2666130483830148,0.1441857335,0.02190038826734141
0.1175,0.2667048422898052,0.14603366575,0.02191581552652512
0.12,0.266810743101819,0.147881598,0.02193361804079253
0.1225,0.2669307443011929,0.14972953025,0.02195380288839889
0.125,0.2670648385084089,0.1515774625,0.02197636876623577
0.1275,0.2672130174850497,0.15342539475,0.02200131941289832
0.13,0.2673752721368714,0.155273327,0.02202865820554748
0.1325,0.267551592517188,0.15712125925,0.02205838525764862
0.135,0.267741967830565,0.1589691915,0.02209050873940125
0.1375,0.2679463864368185,0.16081712375,0.022125024546477
0.14,0.268164835855316,0.162665056,0.02216194427992066
0.1425,0.2683973027695745,0.16451298825,0.02220126640061065
0.145,0.2686437730321528,0.1663609205,0.02224300084418054
0.1475,0.268904231669831,0.16820885275,0.02228714803797407
0.15,0.2691786628890757,0.170056785,0.02233371198334541
0.1525,0.269467050081781,0.17190471725,0.02238270024573695
0.155,0.269769375831286,0.1737526495,0.02243411906123446
0.1575,0.2700856219186574,0.17560058175,0.0224879653257236
0.16,0.2704157693292356,0.1774485140000001,0.02254425918222654
0.1625,0.2707597982594362,0.17929644625,0.02260299260152471
0.165,0.2711176881238012,0.1811443785,0.02266418363608216
0.1675,0.2714894175622942,0.18299231075,0.02272782632613886
0.17,0.2718749644478315,0.184840243,0.02279394120269619
0.1725,0.2722743058940446,0.18668817525,0.02286252594265284
0.175,0.2726874182632649,0.1885361075,0.02293358764873575
0.1775,0.273114277174726,0.19038403975,0.02300714209036084
0.18,0.273554857512974,0.192231972,0.02308318261854387
0.1825,0.2740091334364817,0.19407990425,0.02316173325397326
0.185,0.2744770783864551,0.1959278365,0.02324279201276763
0.1875,0.2749586650958293,0.19777576875,0.02332636637677496
0.19,0.2754538655984437,0.199623701,0.02341247489579342
0.1925,0.2759626512383889,0.20147163325,0.0235011125862093
0.195,0.2764849926795186,0.2033195655,0.02359230562280333
0.1975,0.277020859915119,0.20516749775,0.02368604764570571
0.2,0.277570222277726,0.20701543,0.02378235673802947
0.2025,0.2781330484490862,0.20886336225,0.0238812391996488
0.205,0.2787093064702487,0.2107112945,0.02398270709804792
0.2075,0.2792989637517854,0.21255922675,0.02408676330808513
0.21,0.2799019870841282,0.214407159,0.02419343271028788
0.2125,0.2805183426480174,0.21625509125,0.02430271490417558
0.215,0.2811479960250515,0.2181030235,0.02441462319272196
0.2175,0.2817909122083341,0.21995095575,0.02452916596879396
0.22,0.2824470556132058,0.221798888,0.02464636323332114
0.2225,0.283116390088058,0.22364682025,0.02476621878255695
0.225,0.2837988789252176,0.2254947525,0.02488874133219368
0.2275,0.2844944848718967,0.2273426847500001,0.02501395068033707
0.23,0.2852031701412013,0.229190617,0.02514185490349435
0.2325,0.2859248964231869,0.23103854925,0.02527246950581813
0.235,0.2866596248959593,0.2328864815,0.02540580192460496
0.2375,0.2874073162368115,0.23473441375,0.02554186678210221
0.24,0.2881679306333877,0.236582346,0.02568068390852217
0.2425,0.2889414277948697,0.23843027825,0.02582225194227642
0.245,0.2897277669631794,0.2402782105,0.02596659511316025
0.2475,0.2905269069241881,0.24212614275,0.02611371837968096
0.25,0.291338806018929,0.243974075,0.02626365445386219
0.2525,0.2921634221548041,0.24582200725,0.02641638872415005
0.255,0.2930007128167819,0.2476699395,0.02657195531115466
0.2575,0.293850635078576,0.24951787175,0.02673036639627265
0.26,0.2947131456138032,0.251365804,0.02689163005274323
0.2625,0.2955882007071112,0.25321373625,0.02705576032974571
0.265,0.2964757562652725,0.2550616685,0.02722277330198901
0.2675,0.2973757678282394,0.25690960075,0.02739269339031131
0.27,0.2982881905801524,0.258757533,0.02756552248636786
0.2725,0.2992129793602994,0.2606054652500001,0.02774128248863693
0.275,0.3001500886740182,0.2624533975,0.02791998389896936
0.2775,0.3010994727035409,0.26430132975,0.02810164251964854
0.28,0.3020610853187708,0.266149262,0.02828628434802227
0.2825,0.3030348800879926,0.26799719425,0.02847391252152615
0.285,0.3040208102885055,0.2698451265,0.02866454882883728
0.2875,0.3050188289171821,0.27169305875,0.02885819967141802
0.29,0.3060288887009417,0.273540991,0.02905489969118728
0.2925,0.3070509421071408,0.27538892325,0.02925465055949716
0.295,0.3080849413538713,0.2772368555,0.02945747251848597
0.2975,0.3091308384201675,0.27908478775,0.02966338467703166
0.3,0.3101885850561159,0.28093272,0.02987239996905135
0.3025,0.3112581327928655,0.28278065225,0.03008453972198644
0.305,0.3123394329525347,0.2846285845,0.03029981355819233
0.3075,0.3134324366580144,0.28647651675,0.03051824638355115
0.31,0.3145370948426606,0.288324449,0.03073985074626694
0.3125,0.3156533582598775,0.29017238125,0.03096464381781248
0.315,0.3167811774925871,0.2920203135,0.03119264381864253
0.3175,0.3179205029625833,0.29386824575,0.03142387368146313
0.32,0.3190712849397678,0.2957161780000001,0.03165834634599195
0.3225,0.3202334735512677,0.29756411025,0.03189607510197431
0.325,0.3214070187904301,0.2994120425,0.0321370843565525
0.3275,0.3225918705256948,0.30125997475,0.03238139061773483
0.33,0.3237879785093426,0.303107907,0.03262901404869398
0.3325,0.3249952923861162,0.30495583925,0.03287996918539954
0.335,0.3262137617017155,0.3068037715,0.03313426849605024
0.3375,0.3274433359111636,0.3086517037500001,0.03339194464981344
0.34,0.3286839643870438,0.310499636,0.0336530035458527
0.3425,0.3299355964276064,0.31234756825,0.03391747485419854
0.345,0.3311981812647439,0.3141955005,0.03418537175569384
0.3475,0.3324716680718355,0.31604343275,0.03445671176946347
0.35,0.333756005971459,0.317891365,0.03473151051126264
0.3525,0.33505114404297,0.31973929725,0.03500979421321264
0.355,0.3363570313299485,0.3215872295,0.03529157636451361
0.3575,0.3376736168475121,0.32343516175,0.03557687879524832
0.36,0.3390008495894967,0.325283094,0.03586572642899665
0.3625,0.3403386785355029,0.32713102625,0.03615812585323808
0.365,0.3416870526578109,0.3289789585,0.03645410968634898
0.3675,0.3430459209281601,0.33082689075,0.03675368475264133
0.37,0.3444152323243994,0.332674823,0.03705688140107614
0.3725,0.3457949358370014,0.33452275525,0.03736371048726929
0.375,0.3471849804754483,0.3363706875,0.03767419922958899
0.3775,0.348585315274483,0.33821861975,0.03798835728737321
0.38,0.3499958893002328,0.340066552,0.03830621418865785
0.3825,0.3514166516562005,0.34191448425,0.03862778888571401
0.385,0.3528475514891266,0.3437624165000001,0.03895309560701436
0.3875,0.3542885379947237,0.34561034875,0.0392821556435958
0.39,0.3557395604232823,0.347458281,0.03961499643167496
0.3925,0.3572005680851493,0.34930621325,0.03995162341081559
0.395,0.3586715103560822,0.3511541455,0.04029206902094473
0.3975,0.3601523366824766,0.35300207775,0.0406363519829261
0.4,0.3616429965864704,0.35485001,0.04098448279777544
0.4025,0.3631434396709249,0.3566979422500001,0.04133650089376677
0.405,0.3646536156242858,0.3585458745,0.04169240716607366
0.4075,0.3661734742253208,0.36039380675,0.04205223364006939
0.41,0.3677029653477409,0.362241739,0.04241598859366848
0.4125,0.3692420389647019,0.36408967125,0.04278370799704859
0.415,0.3707906451531896,0.3659376035,0.04315539672655949
0.4175,0.3723487340982897,0.36778553575,0.04353108683859886
0.42,0.3739162560973441,0.369633468,0.04391079421820446
0.4225,0.3754931615639933,0.37148140025,0.04429453819937114
0.425,0.377079401032109,0.3733293325,0.04468234249184974
0.4275,0.3786749251596155,0.37517726475,0.04507422924665643
0.43,0.3802796847322039,0.377025197,0.04547020996215616
0.4325,0.3818936306669389,0.37887312925,0.04587031241194409
0.435,0.3835167140157588,0.3807210615,0.046274557455407
0.4375,0.3851488859688747,0.38256899375,0.04668296180108028
0.44,0.3867900978580636,0.384416926,0.04709555200169872
0.4425,0.388440301159863,0.38626485825,0.04751234719514009
0.445,0.3900994474986648,0.3881127905,0.04793335618823986
0.4475,0.3917674886497124,0.38996072275,0.04835861283437703
0.45,0.3934443765420003,0.391808655,0.04878813589259725
0.4525,0.395130063261079,0.39365658725,0.0492219473739047
0.455,0.3968245010517674,0.3955045195,0.04966006205822342
0.4575,0.3985276423207728,0.39735245175,0.05010250152102985
0.46,0.4002394396392204,0.399200384,0.05054928551593312
0.4625,0.4019598457450956,0.40104831625,0.05100044963882547
0.465,0.4036888135455967,0.4028962485000001,0.05145599723994906
0.4675,0.4054262961194046,0.40474418075,0.05191595301907819
0.47,0.4071722467188658,0.406592113,0.05238033589976401
0.4725,0.4089266187720962,0.4084400452500001,0.0528491698461413
0.475,0.4106893658849998,0.4102879775000001,0.05332248599119198
0.4775,0.4124604418432126,0.41213590975,0.05380028699158099
0.48,0.4142398006139626,0.413983842,0.05428260574687606
0.4825,0.4160273963478597,0.41583177425,0.05476945650663223
0.485,0.4178231833806059,0.4176797065,0.05526086096251674
0.4875,0.4196271162346336,0.41952763875,0.05575684264831826
0.49,0.421439149620672,0.421375571,0.056257416377436
0.4925,0.423259238439243,0.42322350325,0.05676261226808714
0.495,0.4250873377820865,0.4250714355,0.05727243505073944
0.4975,0.4269234029335199,0.42691936775,0.05778693069059241
0.5,0.4287673893717296,0.4287673,0.05830610157915671
0.5025000000000001,0.4306192527699984,0.43061523225,0.05882996246949464
0.505,0.4324789489978695,0.4324631645,0.05935855223948726
0.5075000000000001,0.4343464341222474,0.4343110967500001,0.05989187619524267
0.51,0.4362216644084388,0.436159029,0.06042996328500853
0.5125,0.4381045963211339,0.43800696125,0.0609728383843437
0.515,0.4399951865253285,0.4398548935,0.06152050071490809
0.5175,0.4418933918871906,0.44170282575,0.06207300286805454
0.52,0.443799169474871,0.443550758,0.06263033532047749
0.5225,0.4457124765592589,0.44539869025,0.06319254114370779
0.525,0.447633270614685,0.4472466225,0.06375961810373394
0.5275,0.4495615093195732,0.44909455475,0.06433160595573538
0.53,0.4514971505570405,0.4509424870000001,0.06490852436645611
0.5325,0.4534401524154492,0.45279041925,0.06549037583784575
0.535,0.4553904731889088,0.4546383515,0.06607720624032422
0.5375,0.4573480713777324,0.45648628375,0.06666901886271659
0.54,0.4593129056888476,0.458334216,0.06726583074093628
0.5425,0.4612849350361611,0.46018214825,0.06786767086056485
0.545,0.46326411854088,0.4620300805000001,0.06847456261673855
0.5475,0.4652504155317918,0.46387801275,0.06908650670384736
0.55,0.4672437855455023,0.465725945,0.06970354796443591
0.5525,0.4692441883266322,0.46757387725,0.07032569682709335
0.555,0.4712515838279755,0.4694218095000001,0.07095296472781581
0.5575,0.4732659322106196,0.47126974175,0.07158538942178963
0.5600000000000001,0.4752871938440268,0.473117674,0.07222297889658903
0.5625,0.4773153293060813,0.47496560625,0.07286574412814836
0.5650000000000001,0.4793502993830997,0.4768135385000001,0.07351372379762353
0.5675,0.4813920650698071,0.47866147075,0.07416693111436762
0.5700000000000001,0.4834405875692805,0.4805094030000001,0.07482537502146902
0.5725,0.485495828292859,0.48235733525,0.07548909867008677
0.5750000000000001,0.487557748860023,0.4842052675000001,0.0761580994696168
0.5775,0.4896263110982415,0.4860531997500001,0.07683240524364263
0.58,0.4917014770427921,0.487901132,0.07751203962281365
0.5825,0.4937832089365478,0.48974906425,0.07819701894772758
0.585,0.4958714692297408,0.4915969965,0.07888735473447378
0.5875,0.4979662205796951,0.49344492875,0.07958308804052783
0.59,0.5000674258505331,0.495292861,0.0802842062649276
0.5925,0.5021750481128591,0.49714079325,0.08099076369582164
0.595,0.5042890506434142,0.4989887255,0.08170275669169755
0.5975,0.5064093969247105,0.5008366577500001,0.08242019837244834
0.6,0.5085360506446382,0.50268459,0.08314314409461189
0.6025,0.5106689756960539,0.50453252225,0.08387157604259449
0.605,0.5128081361763435,0.5063804545,0.08460552493011377
0.6075,0.5149534963869661,0.50822838675,0.08534501641367352
0.61,0.5171050208329757,0.5100763190000001,0.08609006971989726
0.6125,0.5192626742225254,0.5119242512500001,0.08684068821595171
0.615,0.5214264214663478,0.5137721835,0.08759690810331261
0.6175,0.5235962276772216,0.51562011575,0.08835873456528433
0.62,0.5257720581694182,0.517468048,0.08912620606141106
0.6225000000000001,0.5279538784581297,0.51931598025,0.08989932827192811
0.625,0.5301416542588817,0.5211639125,0.09067811483200301
0.6275000000000001,0.5323353514869302,0.5230118447500001,0.09146260307229175
0.63,0.5345349362566405,0.5248597770000001,0.09225278418322252
0.6325000000000001,0.5367403748808536,0.5267077092500001,0.09304870142326412
0.635,0.5389516338702366,0.5285556415,0.09385036613758135
0.6375000000000001,0.5411686799326207,0.53040357375,0.09465777871322187
0.64,0.543391479972322,0.532251506,0.09547099428834187
0.6425,0.5456200010894543,0.5340994382499999,0.09628999850201368
0.645,0.5478542105792265,0.5359473705000001,0.09711481965226558
0.6475,0.5500940759312266,0.53779530275,0.09794548525551053
0.65,0.5523395648286995,0.539643235,0.09878200495475654
0.6525,0.5545906451478071,0.54149116725,0.09962440115880565
0.655,0.5568472849568827,0.5433390995,0.1004726899075367
0.6575,0.5591094525156736,0.5451870317500001,0.1013268842163231
0.66,0.5613771162745737,0.5470349640000001,0.1021870134275157
0.6625,0.563650244873847,0.54888289625,0.1030530731956429
0.665,0.5659288071428427,0.5507308285000001,0.1039251138168319
0.6675,0.5682127720992012,0.55257876075,0.1048031320389004
0.67,0.5705021089480535,0.554426693,0.105687177798557
0.6725,0.5727967870812065,0.55627462525,0.1065771839523506
0.675,0.5750967760763357,0.5581225575000001,0.107473257326799
0.6775,0.5774020456961519,0.55997048975,0.1083753829774118
0.68,0.5797125658875761,0.5618184220000001,0.1092835790733906
0.6825,0.582028306780901,0.56366635425,0.1101978598850598
0.6850000000000001,0.5843492386889484,0.5655142865,0.1111182373229627
0.6875,0.5866753321062207,0.56736221875,0.1120447525991968
0.6900000000000001,0.5890065577080487,0.5692101510000001,0.1129774095764017
0.6925,0.5913428863497314,0.5710580832500001,0.1139162115120262
0.6950000000000001,0.5936842890656732,0.5729060155000001,0.114861204342768
0.6975,0.5960307370685165,0.57475394775,0.1158123778655042
0.7000000000000001,0.5983822017482701,0.5766018800000001,0.1167697676454198
0.7025,0.6007386546714328,0.57844981225,0.1177333728786916
0.705,0.6031000675801159,0.5802977444999999,0.11870324181983
0.7075,0.6054664123911586,0.5821456767500001,0.119679354148369
0.71,0.6078376611952445,0.583993609,0.1206617590576905
0.7125,0.6102137862560106,0.58584154125,0.1216504290668341
0.715,0.6125947600091617,0.5876894735,0.1226454304054585
0.7175,0.6149805550615718,0.58953740575,0.1236467362053355
0.72,0.6173711441903919,0.591385338,0.1246544242599754
0.7225,0.6197665003421517,0.5932332702500001,0.1256684502573421
0.725,0.6221665966318624,0.5950812025000001,0.1266888478593995
0.7275,0.6245714063421157,0.5969291347500001,0.127715648592171
0.73,0.6269809029221824,0.598777067,0.1287488572542286
0.7325,0.6293950599871103,0.60062499925,0.1297884969502431
0.735,0.6318138513168213,0.6024729315,0.1308345679994045
0.7375,0.6342372508552072,0.60432086375,0.1318871038421406
0.74,0.636665232709226,0.606168796,0.132946120634012
0.7425,0.639097771147997,0.6080167282500001,0.1340116173407636
0.745,0.6415348406018961,0.6098646605,0.1350836227338901
0.7475000000000001,0.6439764156616514,0.61171259275,0.1361621776679313
0.75,0.6464224710774387,0.613560525,0.1372472465908588
0.7525000000000001,0.6488729817579786,0.61540845725,0.1383388716484118
0.755,0.6513279227696306,0.6172563895000001,0.1394370700441754
0.7575000000000001,0.6537872693354931,0.6191043217500001,0.1405418486728722
0.76,0.6562509968344996,0.6209522540000001,0.1416532504031552
0.7625000000000001,0.6587190808005177,0.6228001862500001,0.1427712461083374
0.765,0.6611914969214503,0.6246481185,0.143895877021509
0.7675000000000001,0.6636682210383363,0.6264960507500001,0.1450271526585649
0.77,0.6661492291444526,0.6283439830000001,0.1461651112143666
0.7725,0.6686344973844192,0.63019191525,0.1473097371779104
0.775,0.6711240020533042,0.6320398475,0.1484610644771819
0.7775,0.6736177195957306,0.63388777975,0.1496191035481059
0.78,0.676115626604987,0.635735712,0.1507838472668336
0.7825,0.6786176998221373,0.63758364425,0.1519553476801849
0.785,0.6811239161351341,0.6394315765,0.1531336117616226
0.7875,0.6836342525779342,0.6412795087500001,0.1543186468727792
0.79,0.6861486863296153,0.6431274410000001,0.1555104326876569
0.7925,0.6886671947134957,0.64497537325,0.1567090482654282
0.795,0.6911897551962571,0.6468233055000001,0.1579144813163472
0.7975,0.6937163453870689,0.64867123775,0.1591267375161704
0.8,0.696247026393451,0.65051917,0.16
0.8025,0.6987881282198972,0.6523671022500001,0.15849375
0.805,0.7013437520028244,0.6542150345000001,0.156975
0.8075,0.7039140981964478,0.65606296675,0.15544375
0.8100000000000001,0.7064993724339503,0.6579108990000001,0.1539
0.8125,0.7090997857275403,0.65975883125,0.15234375
0.8150000000000001,0.7117155546790377,0.6616067635,0.150775
0.8175,0.7143469017016919,0.66345469575,0.14919375
0.8200000000000001,0.7169940552539915,0.6653026280000001,0.1476
0.8225,0.7196572500862927,0.6671505602500001,0.14599375
0.8250000000000001,0.7223367275011583,0.6689984925000001,0.1443749999999999
0.8275,0.7250327356283762,0.67084642475,0.14274375
0.8300000000000001,0.7277455297157152,0.6726943570000001,0.1410999999999999
0.8325,0.7304753724365592,0.67454228925,0.13944375
0.835,0.7332225342156702,0.6763902214999999,0.137775
0.8375,0.7359872935744409,0.6782381537500001,0.13609375
0.84,0.7387699374971197,0.680086086,0.1344
0.8425,0.7415707618196365,0.68193401825,0.13269375
0.845,0.7443900716428006,0.6837819505,0.130975
0.8475,0.747228181771826,0.68562988275,0.12924375
0.85,0.7500854171843155,0.687477815,0.1275
0.8525,0.7529621135290616,0.6893257472500001,0.12574375
0.855,0.7558586176582494,0.6911736795000001,0.123975
0.8575,0.7587752881959191,0.6930216117500001,0.12219375
0.86,0.7617124961458398,0.694869544,0.1204
0.8625,0.7646706255422873,0.6967174762500001,0.11859375
0.865,0.7676500741475956,0.6985654085,0.116775
0.8675,0.7706512542007741,0.7004133407500001,0.11494375
0.87,0.7736745932219784,0.702261273,0.1131
0.8725000000000001,0.7767205348781543,0.7041092052500001,0.11124375
0.875,0.7797895399158152,0.7059571375,0.109375
0.8775000000000001,0.7828820871676152,0.70780506975,0.10749375
0.88,0.7859986746401884,0.709653002,0.1056
0.8825000000000001,0.7891398206916658,0.71150093425,0.1036937499999999
0.885,0.7923060653083368,0.7133488665000001,0.101775
0.8875000000000001,0.7954979714911663,0.7151967987500001,0.09984374999999995
0.89,0.7987161267642791,0.7170447310000001,0.09789999999999999
0.8925000000000001,0.8019611448191934,0.7188926632500001,0.09594374999999994
0.895,0.8052336673104759,0.7207405955,0.09397499999999999
0.8975,0.8085343658207371,0.7225885277499999,0.09199375000000003
0.9,0.8118639440154889,0.7244364600000001,0.08999999999999998
0.9025,0.8152231400114534,0.72628439225,0.08799375000000002
0.905,0.8186127289855296,0.7281323245,0.08597499999999998
0.9075,0.8220335260559024,0.72998025675,0.08394375000000003
0.91,0.8254863894718655,0.731828189,0.08189999999999997
0.9125,0.8289722241550033,0.73367612125,0.07984375000000002
0.915,0.8324919856416675,0.7355240535000001,0.07777499999999997
0.9175,0.8360466844854579,0.7373719857500001,0.07569375000000002
0.92,0.8396373911890738,0.7392199180000001,0.07359999999999997
0.9225,0.8432652417478533,0.74106785025,0.07149375000000001
0.925,0.8469314439032253,0.7429157825000001,0.06937499999999996
0.9275,0.8506372842238719,0.74476371475,0.06724375
0.93,0.8543841361567343,0.746611647,0.06509999999999996
0.9325,0.8581734692203705,0.74845957925,0.06294375000000001
0.9350000000000001,0.8620068595514265,0.7503075115000001,0.06077499999999995
0.9375,0.8658860020635486,0.75215544375,0.05859375
0.9400000000000001,0.8698127245401891,0.754003376,0.05639999999999995
0.9425,0.8737890040630025,0.75585130825,0.05419375
0.9450000000000001,0.8778169862822263,0.7576992405,0.05197499999999994
0.9475,0.8818990081733975,0.7595471727500001,0.04974374999999999
0.9500000000000001,0.8860376251087769,0.7613951050000001,0.04749999999999994
0.9525,0.890235643320282,0.7632430372500001,0.04524374999999999
0.9550000000000001,0.8944961591708291,0.7650909695000001,0.04297499999999994
0.9575,0.8988226071235076,0.7669389017500001,0.04069374999999999
0.96,0.9032188189655218,0.7687868339999999,0.03840000000000003
0.9625,0.907689097804099,0.77063476625,0.03609374999999998
0.965,0.912238311761371,0.7724826985,0.03377500000000003
0.9675,0.9168720144126913,0.77433063075,0.03144374999999997
0.97,0.9215966022758935,0.776178563,0.02910000000000003
0.9725,0.9264195248366519,0.77802649525,0.02674374999999997
0.975,0.9313495710912644,0.7798744275,0.02437500000000002
0.9775,0.9363972710845589,0.78172235975,0.02199374999999996
0.98,0.9415754768171701,0.7835702920000001,0.01960000000000002
0.9825,0.946900235771913,0.7854182242500001,0.01719374999999996
0.985,0.9523921689534488,0.7872661565000001,0.01477500000000001
0.9875,0.9580787818793134,0.7891140887500001,0.01234374999999996
0.99,0.9639986670314882,0.790962021,0.009900000000000009
0.9925,0.9702100614445454,0.7928099532500001,0.007443749999999952
0.995,0.976811542089193,0.7946578855,0.004975000000000005
0.9975000000000001,0.9840099926757913,0.7965058177500001,0.002493749999999947
1,0.9927744539878083,0.79835375,0


==> data/thermal_perturbation.csv <==
eta,achievable,upper
0,0.4322690641609458,0.4525235992306927
0.0005,0.4317270314752251,0.4522973374310774
0.001,0.4311856288786224,0.452071075631462
0.0015,0.4306448550340131,0.4518448138318467
0.002,0.4301047086101409,0.4516185520322313
0.0025,0.4295651882815802,0.451392290232616
0.003,0.4290262927286959,0.4511660284330006
0.0035,0.428488020637611,0.4509397666333853
0.004,0.4279503707001648,0.4507135048337699
0.004500000000000001,0.4274133416138796,0.4504872430341546
0.005,0.4268769320819243,0.4502609812345392
0.0055,0.4263411408130763,0.4500347194349239
0.006,0.4258059665216885,0.4498084576353085
0.006500000000000001,0.4252714079276519,0.4495821958356932
0.007,0.4247374637563622,0.4493559340360778
0.0075,0.4242041327386836,0.4491296722364625
0.008,0.4236714136109166,0.4489034104368471
0.008500000000000001,0.4231393051147602,0.4486771486372318
0.009000000000000001,0.4226078059972827,0.4484508868376165
0.0095,0.4220769150108837,0.4482246250380011
0.01,0.4215466309132642,0.4479983632383858
0.0105,0.4210169524673915,0.4477721014387704
0.011,0.4204878784414666,0.4475458396391551
0.0115,0.4199594076088944,0.4473195778395397
0.012,0.4194315387482463,0.4470933160399244
0.0125,0.4189042706432345,0.446867054240309
0.013,0.4183776020826741,0.4466407924406937
0.0135,0.4178515318604579,0.4464145306410783
0.014,0.4173260587755193,0.446188268841463
0.0145,0.4168011816318059,0.4459620070418477
0.015,0.4162768992382468,0.4457357452422323
0.0155,0.4157532104087223,0.445509483442617
0.016,0.4152301139620339,0.4452832216430016
0.0165,0.4147076087218747,0.4450569598433863
0.017,0.4141856935168003,0.4448306980437709
0.0175,0.4136643671801965,0.4446044362441556
0.018,0.4131436285502544,0.4443781744445402
0.0185,0.4126234764699381,0.4441519126449249
0.019,0.4121039097869576,0.4439256508453095
0.0195,0.4115849273537389,0.4436993890456942
0.02,0.4110665280273975,0.4434731272460788
0.0205,0.4105487106697102,0.4432468654464635
0.021,0.4100314741470849,0.4430206036468481
0.0215,0.4095148173305358,0.4427943418472328
0.022,0.4089987390956543,0.4425680800476174
0.0225,0.4084832383225834,0.4423418182480021
0.023,0.4079683138959886,0.4421155564483867
0.0235,0.4074539647050335,0.4418892946487714
0.024,0.4069401896433516,0.441663032849156
0.0245,0.4064269876090205,0.4414367710495407
0.025,0.4059143575045359,0.4412105092499253
0.0255,0.4054022982367853,0.4409842474503101
0.026,0.4048908087170239,0.4407579856506947
0.0265,0.4043798878608457,0.4405317238510794
0.027,0.4038695345881623,0.440305462051464
0.0275,0.4033597478231745,0.4400792002518487
0.028,0.4028505264943494,0.4398529384522333
0.0285,0.4023418695343947,0.439626676652618
0.029,0.4018337758802344,0.4394004148530026
0.0295,0.4013262444729845,0.4391741530533873
0.03,0.4008192742579281,0.4389478912537719
0.0305,0.4003128641844948,0.4387216294541565
0.031,0.3998070132062303,0.4384953676545412
0.0315,0.3993017202807804,0.4382691058549259
0.032,0.3987969843698615,0.4380428440553105
0.0325,0.3982928044392411,0.4378165822556952
0.033,0.3977891794587128,0.4375903204560798
0.0335,0.3972861084020748,0.4373640586564645
0.034,0.3967835902471051,0.4371377968568491
0.0345,0.3962816239755415,0.4369115350572338
0.035,0.3957802085730575,0.4366852732576184
0.0355,0.3952793430292397,0.4364590114580031
0.036,0.3947790263375693,0.4362327496583877
0.0365,0.394279257495394,0.4360064878587724
0.037,0.3937800355039125,0.4357802260591571
0.0375,0.3932813593681492,0.4355539642595417
0.038,0.3927832280969339,0.4353277024599264
0.0385,0.3922856407028806,0.435101440660311
0.039,0.3917885962023663,0.4348751788606957
0.0395,0.3912920936155113,0.4346489170610803
0.04,0.3907961319661544,0.434422655261465
0.0405,0.390300710281839,0.4341963934618496
0.041,0.3898058275937851,0.4339701316622342
0.0415,0.3893114829368766,0.4337438698626189
0.042,0.3888176753496325,0.4335176080630036
0.0425,0.3883244038741964,0.4332913462633883
0.043,0.3878316675563087,0.4330650844637729
0.0435,0.3873394654452912,0.4328388226641576
0.044,0.3868477965940263,0.4326125608645422
0.0445,0.3863566600589375,0.4323862990649269
0.045,0.3858660548999706,0.4321600372653115
0.0455,0.3853759801805732,0.4319337754656962
0.046,0.3848864349676783,0.4317075136660808
0.0465,0.3843974183316822,0.4314812518664655
0.047,0.3839089293464282,0.4312549900668501
0.0475,0.3834209670891872,0.4310287282672348
0.048,0.3829335306406382,0.4308024664676194
0.0485,0.382446619084853,0.4305762046680041
0.049,0.3819602315092731,0.4303499428683887
0.0495,0.3814743670046977,0.4301236810687734
0.05,0.380989024665259,0.429897419269158
0.0505,0.3805042035884113,0.4296711574695427
0.051,0.3800199028749068,0.4294448956699273
0.0515,0.3795361216287837,0.429218633870312
0.052,0.379052858957345,0.4289923720706966
0.0525,0.3785701139711419,0.4287661102710813
0.053,0.378087885783958,0.428539848471466
0.0535,0.3776061735127901,0.4283135866718507
0.054,0.3771249762778347,0.4280873248722353
0.0545,0.3766442932024662,0.42786106307262
0.055,0.3761641234132242,0.4276348012730046
0.0555,0.3756844660397959,0.4274085394733892
0.056,0.3752053202149984,0.4271822776737739
0.0565,0.3747266850747637,0.4269560158741585
0.057,0.374248559758122,0.4267297540745432
0.0575,0.3737709434071852,0.4265034922749278
0.058,0.373293835167131,0.4262772304753125
0.0585,0.3728172341861888,0.4260509686756971
0.059,0.372341139615619,0.4258247068760818
0.0595,0.3718655506097043,0.4255984450764665
0.06,0.3713904663257271,0.4253721832768511
0.0605,0.3709158859239595,0.4251459214772358
0.061,0.3704418085676446,0.4249196596776205
0.0615,0.3699682334229824,0.4246933978780051
0.062,0.3694951596591147,0.4244671360783897
0.0625,0.3690225864481104,0.4242408742787744
0.063,0.3685505129649486,0.4240146124791591
0.0635,0.3680789383875063,0.4237883506795437
0.064,0.3676078618965424,0.4235620888799284
0.0645,0.3671372826756825,0.423335827080313
0.065,0.3666671999114057,0.4231095652806977
0.0655,0.3661976127930284,0.4228833034810823
0.066,0.3657285205126922,0.4226570416814669
0.0665,0.3652599222653478,0.4224307798818516
0.067,0.3647918172487405,0.4222045180822363
0.0675,0.3643242046633987,0.4219782562826209
0.068,0.3638570837126162,0.4217519944830055
0.06850000000000001,0.3633904536024429,0.4215257326833902
0.06900000000000001,0.3629243135416657,0.4212994708837749
0.06950000000000001,0.3624586627417997,0.4210732090841595
0.07000000000000001,0.3619935004170706,0.4208469472845442
0.07050000000000001,0.3615288257844053,0.4206206854849289
0.07100000000000001,0.3610646380634138,0.4203944236853135
0.07150000000000001,0.3606009364763798,0.4201681618856982
0.07200000000000001,0.3601377202482454,0.4199419000860828
0.0725,0.3596749886065975,0.4197156382864675
0.073,0.3592127407816578,0.4194893764868521
0.0735,0.3587509760062648,0.4192631146872368
0.074,0.3582896935158666,0.4190368528876214
0.0745,0.3578288925485027,0.4188105910880061
0.075,0.3573685723447959,0.4185843292883907
0.0755,0.3569087321479353,0.4183580674887754
0.076,0.3564493712036682,0.4181318056891601
0.0765,0.3559904887602836,0.4179055438895447
0.077,0.3555320840686026,0.4176792820899294
0.0775,0.3550741563819638,0.417453020290314
0.078,0.3546167049562136,0.4172267584906987
0.0785,0.3541597290496922,0.4170004966910833
0.079,0.353703227923221,0.416774234891468
0.0795,0.3532472008400932,0.4165479730918526
0.08,0.3527916470660593,0.4163217112922373
0.0805,0.3523365658693158,0.4160954494926219
0.081,0.3518819565204948,0.4158691876930066
0.0815,0.3514278182926505,0.4156429258933912
0.082,0.3509741504612492,0.4154166640937759
0.0825,0.3505209523041555,0.4151904022941605
0.083,0.3500682231016238,0.4149641404945452
0.0835,0.3496159621362838,0.4147378786949298
0.08400000000000001,0.349164168693132,0.4145116168953145
0.08450000000000001,0.3487128420595179,0.4142853550956991
0.08500000000000001,0.3482619815251347,0.4140590932960838
0.08550000000000001,0.3478115863820076,0.4138328314964684
0.08600000000000001,0.3473616559244824,0.4136065696968531
0.08650000000000001,0.3469121894492142,0.4133803078972378
0.08700000000000001,0.3464631862551583,0.4131540460976225
0.08750000000000001,0.3460146456435564,0.4129277842980071
0.08799999999999999,0.3455665669179285,0.4127015224983918
0.0885,0.3451189493840616,0.4124752606987764
0.089,0.3446717923499981,0.4122489988991611
0.0895,0.3442250951260253,0.4120227370995457
0.09,0.3437788570246663,0.4117964752999304
0.0905,0.3433330773606679,0.411570213500315
0.091,0.3428877554509913,0.4113439517006997
0.0915,0.342442890614801,0.4111176899010843
0.092,0.3419984821734562,0.4108914281014689
0.0925,0.3415545294504974,0.4106651663018536
0.093,0.3411110317716403,0.4104389045022383
0.0935,0.3406679884647619,0.4102126427026229
0.094,0.3402253988598939,0.4099863809030076
0.0945,0.3397832622892096,0.4097601191033922
0.095,0.3393415780870171,0.4095338573037769
0.0955,0.3389003455897471,0.4093075955041615
0.096,0.3384595641359444,0.4090813337045462
0.0965,0.3380192330662571,0.4088550719049308
0.097,0.3375793517234286,0.4086288101053155
0.0975,0.3371399194522867,0.4084025483057001
0.098,0.336700935599734,0.4081762865060848
0.0985,0.3362623995147398,0.4079500247064695
0.099,0.3358243105483295,0.4077237629068541
0.09950000000000001,0.3353866680535755,0.4074975011072388
0.1,0.3349494713855882,0.4072712393076234

